The Extended Haagerup fusion categories

In this paper we construct two new fusion categories and many new subfactors related to the exceptional Extended Haagerup subfactor. The Extended Haagerup subfactor has two even parts EH1 and EH2. These fusion categories are mysterious and are the only known fusion categories which appear to be unrelated to finite groups, quantum groups, or Izumi quadratic categories. One key technique which has previously revealed hidden structure in fusion categories is to study all other fusion categories in the Morita equivalence class, and hope that one of the others is easier to understand. In this paper we show that there are exactly four categories (EH1, EH2, EH3, EH4) in the Morita equivalence class of Extended Haagerup, and that there is a unique Morita equivalence between each pair. The existence of EH3 and EH4 gives a number of interesting new subfactors. Neither EH3 nor EH4 appears to be easier to understand than the Extended Haaerup subfactor, providing further evidence that Extended Haagerup does not come from known constructions. We also find several interesting intermediate subfactor lattices related to Extended Haagerup. The method we use to construct EH3 and EH4 is interesting in its own right and gives a general computational recipe for constructing fusion categories in the Morita equivalence class of a subfactor. We show that pivotal module $\rm C^*$ categories over a given subfactor correspond exactly to realizations of that subfactor planar algebra as a planar subalgebra of a graph planar algebra. This allows us to construct EH3 and EH4 by realizing the Extended Haagerup subfactor planar algebra inside the graph planar algebras of two new graphs. This technique also answers a long-standing question of Jones: which graph planar algebras contain a given subfactor planar algebra?

==> EH1modules.txt <==
XXXXXXXXXXXXXXXXXXXXXXXX
Fusion Ring: EH1
XXXXXXXXXXXXXXXXXXXXXXXX


Number of (non-identity) objects: 5

Dual data ( given as permutation of 0,..,n-1): 0 1 2 3 4 

Multiplipication tables (ij^th entry of k^th matrix gives (X_i X_j, X_k) ): 

1 1 0 0 0 
1 1 0 1 0 
0 0 0 1 1 
0 1 1 1 1 
0 0 1 1 2 


1 1 0 1 0 
1 1 1 1 1 
0 1 1 1 2 
1 1 1 2 3 
0 1 2 3 3 


0 0 0 1 1 
0 1 1 1 2 
0 1 1 2 2 
1 1 2 3 3 
1 2 2 3 4 


0 1 1 1 1 
1 1 1 2 3 
1 1 2 3 3 
1 2 3 4 5 
1 3 3 5 6 


0 0 1 1 2 
0 1 2 3 3 
1 2 2 3 4 
1 3 3 5 6 
2 3 4 6 7 



The modules (lists right fusion modules - for each fusion module, the ij^th entry of the k^th matrix is (M_k X_i, M_j) ): 

Total modules: 7

Rep 1

Number of objects: 3

1 0 0 
2 1 0 
2 1 1 
0 1 2 
1 1 3 
0 1 4 

0 1 0 
1 0 1 
1 1 2 
1 0 3 
1 2 4 
1 2 5 

0 0 1 
0 1 3 
1 2 6 
2 3 7 
3 4 11 
4 5 13 



Rep 2

Number of objects: 5

1 0 0 0 0 
0 0 0 1 0 
0 0 0 1 1 
0 1 1 1 0 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 1 1 0 1 
0 1 2 1 2 
1 2 1 2 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 1 0 0 
0 1 1 0 1 
0 2 1 1 2 
1 1 2 2 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 0 1 0 
1 0 0 2 1 
1 1 1 3 2 
1 2 2 2 3 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 1 1 1 
1 2 2 2 2 
0 2 2 3 3 
1 3 3 4 5 
2 4 4 5 5 



Rep 3

Number of objects: 5

1 0 0 0 0 
1 0 1 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 1 1 1 2 
1 0 1 2 2 

0 1 0 0 0 
0 1 1 0 0 
1 0 1 0 1 
0 0 1 1 1 
1 0 1 1 2 
0 1 1 2 2 

0 0 1 0 0 
1 1 1 0 1 
1 1 2 1 2 
1 1 1 2 3 
1 1 3 3 4 
1 1 3 4 5 

0 0 0 1 0 
0 0 0 2 1 
0 0 1 2 3 
1 1 2 2 3 
1 1 3 3 5 
2 2 4 4 5 

0 0 0 0 1 
0 0 1 1 2 
1 1 2 3 3 
1 1 3 3 4 
2 2 4 5 6 
2 2 5 5 8 

 

Rep 4

Number of objects: 6

1 0 0 0 0 0 
0 1 0 0 0 0 
0 0 1 0 0 0 
0 0 0 1 0 0 
0 0 0 0 1 0 
0 0 0 0 0 1 

0 1 0 0 0 0 
1 1 1 0 0 0 
0 1 1 0 1 0 
0 0 0 0 1 1 
0 0 1 1 1 1 
0 0 0 1 1 2 

0 0 1 0 0 0 
0 1 1 0 1 0 
1 1 1 1 1 1 
0 0 1 1 1 2 
0 1 1 1 2 3 
0 0 1 2 3 3 

0 0 0 1 0 0 
0 0 0 0 1 1 
0 0 1 1 1 2 
1 0 1 1 2 2 
0 1 1 2 3 3 
0 1 2 2 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
0 1 1 1 2 3 
0 1 1 2 3 3 
1 1 2 3 4 5 
0 1 3 3 5 6 

0 0 0 0 0 1 
0 0 0 1 1 2 
0 0 1 2 3 3 
0 1 2 2 3 4 
0 1 3 3 5 6 
1 2 3 4 6 7 

 

Rep 5

Number of objects: 6

1 0 0 0 0 0 
1 1 0 0 0 0 
0 1 0 0 1 0 
0 0 0 0 0 1 
0 0 0 0 1 1 
0 0 1 1 0 1 

0 1 0 0 0 0 
1 1 0 0 1 0 
1 1 0 0 1 1 
0 0 1 1 1 1 
0 1 1 1 1 2 
0 0 1 1 1 3 

0 0 1 0 0 0 
0 0 1 0 0 1 
0 0 0 1 1 2 
0 1 1 1 1 2 
0 1 1 2 2 3 
1 1 2 1 2 4 

0 0 0 1 0 0 
0 0 0 1 0 1 
0 0 1 0 1 2 
0 1 1 1 1 2 
0 1 2 1 2 3 
1 1 1 2 2 4 

0 0 0 0 1 0 
0 1 0 0 1 1 
1 1 1 1 1 2 
0 1 1 1 1 3 
1 1 2 2 2 4 
0 1 2 2 3 5 

0 0 0 0 0 1 
0 0 1 1 1 2 
0 1 2 2 2 4 
1 1 2 2 3 5 
1 2 3 3 4 8 
1 3 4 4 5 9 



Rep 6

Number of objects: 6

1 0 0 0 0 0 
0 0 0 0 0 1 
0 1 0 0 1 1 
1 0 0 1 1 1 
1 0 1 1 1 2 
0 1 1 1 2 2 

0 1 0 0 0 0 
0 0 0 0 0 1 
1 0 0 0 1 1 
0 1 0 1 1 1 
0 1 1 1 1 2 
1 0 1 1 2 2 

0 0 1 0 0 0 
0 0 0 1 1 0 
0 0 1 1 1 1 
0 0 0 1 1 2 
1 1 1 1 2 2 
1 1 1 1 2 3 

0 0 0 1 0 0 
0 0 1 1 1 0 
0 0 1 1 2 1 
1 1 1 1 1 2 
1 1 1 2 2 3 
1 1 1 1 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
1 1 1 2 2 2 
1 1 1 1 3 3 
1 1 2 2 4 5 
2 2 2 3 4 6 

0 0 0 0 0 1 
1 1 0 0 1 2 
1 1 1 1 2 4 
1 1 2 2 3 4 
2 2 2 3 5 6 
2 2 3 4 6 7 



Rep 7

Number of objects: 6

1 0 0 0 0 0 
0 1 0 0 0 1 
1 0 1 0 1 1 
1 0 1 1 1 1 
0 1 1 1 2 2 
1 1 1 2 2 2 

0 1 0 0 0 0 
1 0 0 0 0 1 
0 1 1 0 1 1 
0 1 1 1 1 1 
1 0 1 1 2 2 
1 1 1 2 2 2 

0 0 1 0 0 0 
0 0 0 0 1 1 
1 1 1 1 1 1 
1 1 1 1 2 1 
1 1 1 2 2 3 
1 1 2 2 3 3 

0 0 0 1 0 0 
0 0 0 2 1 0 
0 0 1 2 2 1 
1 1 1 1 2 2 
1 1 2 2 3 3 
2 2 2 2 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
1 1 1 2 2 2 
1 1 2 2 2 3 
2 2 2 3 4 4 
2 2 3 3 5 5 

0 0 0 0 0 1 
1 1 1 0 1 1 
1 1 1 1 2 3 
1 1 1 2 3 3 
2 2 3 3 4 4 
2 2 3 4 5 5 


==> EH2modules.txt <==
XXXXXXXXXXXXXXXXXXXXXXXX
Fusion Ring: EH2
XXXXXXXXXXXXXXXXXXXXXXXX


Number of (non-identity) objects: 7

Dual data ( given as permutation of 0,..,n-1): 0 2 1 3 4 5 6 

Multiplipication tables (ij^th entry of k^th matrix gives (X_i X_j, X_k) ): 

1 0 0 1 0 0 0 
0 0 0 0 0 1 0 
0 0 0 0 1 0 0 
1 0 0 1 0 0 1 
0 1 0 0 1 1 1 
0 0 1 0 1 1 1 
0 0 0 1 1 1 1 


0 0 0 0 0 1 0 
0 0 0 0 0 1 0 
0 0 0 0 0 0 1 
0 0 0 0 1 0 1 
1 1 0 0 1 1 1 
0 0 0 1 1 1 1 
0 0 1 1 1 1 1 


0 0 0 0 1 0 0 
0 0 0 0 0 0 1 
0 0 0 0 1 0 0 
0 0 0 0 0 1 1 
0 0 0 1 1 1 1 
1 0 1 0 1 1 1 
0 1 0 1 1 1 1 


1 0 0 1 0 0 1 
0 0 0 0 1 0 1 
0 0 0 0 0 1 1 
1 0 0 1 1 1 1 
0 0 1 1 2 2 2 
0 1 0 1 2 2 2 
1 1 1 1 2 2 2 


0 0 1 0 1 1 1 
1 0 1 0 1 1 1 
0 0 0 1 1 1 1 
0 1 0 1 2 2 2 
1 1 1 2 4 3 3 
1 1 1 2 3 3 4 
1 1 1 2 3 4 4 


0 1 0 0 1 1 1 
0 0 0 1 1 1 1 
1 1 0 0 1 1 1 
0 0 1 1 2 2 2 
1 1 1 2 3 3 4 
1 1 1 2 3 4 3 
1 1 1 2 4 3 4 


0 0 0 1 1 1 1 
0 1 0 1 1 1 1 
0 0 1 1 1 1 1 
1 1 1 1 2 2 2 
1 1 1 2 3 4 4 
1 1 1 2 4 3 4 
1 1 1 2 4 4 4 



The modules (lists right fusion modules - for each fusion module, the ij^th entry of the k^th matrix is (M_k X_i, M_j) ): 

Total modules: 5

Rep 1

Number of objects: 3

1 0 0 
2 1 0 
0 0 1 
0 0 1 
2 1 1 
0 1 3 
0 1 3 
1 1 3 

0 1 0 
1 0 1 
0 1 1 
0 1 1 
1 1 2 
1 1 4 
1 1 4 
1 2 4 

0 0 1 
0 1 3 
1 1 3 
1 1 3 
1 2 6 
3 4 10 
3 4 10 
3 4 11 



Rep 2

Number of objects: 5

1 0 0 0 0 
0 0 0 1 0 
0 0 0 0 1 
0 0 0 0 1 
0 0 0 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
0 1 2 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 3 2 3 3 

0 0 1 0 0 
0 1 1 0 1 
0 1 0 1 1 
0 1 0 1 1 
0 2 1 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 2 3 3 3 

0 0 0 1 0 
1 0 0 2 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 3 2 
1 3 3 3 4 
1 3 3 3 4 
1 3 3 4 4 

0 0 0 0 1 
0 1 1 1 1 
1 1 1 1 1 
1 1 1 1 1 
1 2 2 2 2 
1 3 3 4 4 
1 3 3 4 4 
1 3 3 4 5 



Rep 3

Number of objects: 5

1 0 0 0 0 
0 1 1 0 0 
0 0 0 0 1 
0 1 0 1 0 
1 0 1 0 1 
0 0 1 1 2 
1 0 1 2 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 0 0 
1 0 0 1 0 
0 0 0 0 1 
0 1 1 0 1 
0 1 1 2 1 
0 0 1 1 2 
1 0 1 1 2 

0 0 1 0 0 
1 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
1 1 2 1 2 
1 1 2 3 4 
1 1 2 3 4 
1 1 3 3 4 

0 0 0 1 0 
0 0 0 2 1 
1 0 1 1 1 
0 1 1 1 1 
0 0 1 2 3 
1 2 3 3 4 
2 1 3 3 4 
1 1 3 3 5 

0 0 0 0 1 
0 0 1 1 2 
0 1 1 1 2 
1 0 1 1 2 
1 1 2 3 3 
2 1 4 4 6 
1 2 4 4 6 
2 2 4 5 6 



Rep 4

Number of objects: 6

1 0 0 0 0 0 
1 1 0 0 0 0 
0 0 0 1 0 0 
0 0 1 0 0 0 
0 1 0 0 1 0 
0 0 1 0 0 1 
0 0 0 1 0 1 
0 0 0 0 1 1 

0 1 0 0 0 0 
1 1 0 0 1 0 
0 0 0 0 0 1 
0 0 0 0 0 1 
1 1 0 0 1 1 
0 0 1 1 1 2 
0 0 1 1 1 2 
0 1 1 1 1 2 

0 0 1 0 0 0 
0 0 0 1 0 1 
1 0 0 1 0 1 
0 0 0 0 1 1 
0 0 1 0 1 2 
1 1 2 1 1 3 
0 1 1 1 2 3 
0 1 1 2 2 3 

0 0 0 1 0 0 
0 0 1 0 0 1 
0 0 0 0 1 1 
1 0 1 0 0 1 
0 0 0 1 1 2 
0 1 1 1 2 3 
1 1 1 2 1 3 
0 1 2 1 2 3 

0 0 0 0 1 0 
0 1 0 0 1 1 
0 0 1 0 1 1 
0 0 0 1 1 1 
1 1 1 1 1 2 
0 1 1 2 2 4 
0 1 2 1 2 4 
1 1 2 2 2 4 

0 0 0 0 0 1 
0 0 1 1 1 2 
0 1 1 1 1 2 
0 1 1 1 1 2 
0 1 2 2 2 4 
1 2 3 3 4 7 
1 2 3 3 4 7 
1 2 3 3 4 8 



Rep 5

Number of objects: 8

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 1 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 1 0 0 1 0 0 1 
0 0 0 1 0 1 1 1 
0 0 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
1 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 1 
0 0 0 0 1 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 1 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 1 0 
1 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 0 1 
0 1 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 0 1 1 1 1 

0 0 0 0 1 0 0 0 
0 1 0 0 1 0 0 1 
0 0 0 0 0 1 0 1 
0 0 0 0 0 0 1 1 
1 1 0 0 1 1 1 1 
0 0 1 0 1 2 2 2 
0 0 0 1 1 2 2 2 
0 1 1 1 1 2 2 2 

0 0 0 0 0 1 0 0 
0 0 1 0 0 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 2 2 2 
1 1 1 1 2 4 3 3 
0 1 1 1 2 3 3 4 
0 1 1 1 2 3 4 4 

0 0 0 0 0 0 1 0 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 0 1 1 1 
0 0 1 0 1 2 2 2 
0 1 1 1 2 3 3 4 
1 1 1 1 2 3 4 3 
0 1 1 1 2 4 3 4 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 1 1 1 
0 0 1 0 1 1 1 1 
0 1 1 1 1 2 2 2 
0 1 1 1 2 3 4 4 
0 1 1 1 2 4 3 4 
1 1 1 1 2 4 4 4 

==> EH3modules.txt <==
XXXXXXXXXXXXXXXXXXXXXXXX
Fusion Ring: EH3
XXXXXXXXXXXXXXXXXXXXXXXX


Number of (non-identity) objects: 7

Dual data ( given as permutation of 0,..,n-1): 1 0 2 3 4 5 6 

Multiplipication tables (ij^th entry of k^th matrix gives (X_i X_j, X_k) ): 

0 0 1 0 0 0 0 
0 0 0 0 1 0 0 
0 0 0 0 0 0 1 
1 0 0 0 0 1 0 
0 1 0 0 0 0 1 
0 0 1 0 0 1 1 
0 0 0 1 1 1 1 


0 0 0 0 1 0 0 
0 0 0 1 0 0 0 
0 1 0 0 0 1 0 
0 0 0 0 0 0 1 
1 0 0 0 0 0 1 
0 0 0 1 0 1 1 
0 0 1 0 1 1 1 


0 0 0 0 0 0 1 
1 0 0 0 0 1 0 
0 0 1 0 0 1 1 
0 0 0 0 1 1 1 
0 0 0 1 1 1 1 
1 0 1 1 1 2 2 
0 1 1 1 1 2 3 


0 1 0 0 0 1 0 
0 0 0 0 0 0 1 
0 0 0 0 1 1 1 
0 0 0 1 0 1 1 
0 0 1 0 1 1 1 
0 1 1 1 1 2 2 
1 0 1 1 1 2 3 


1 0 0 0 0 0 1 
0 1 0 0 0 0 1 
0 0 0 1 1 1 1 
0 0 1 0 1 1 1 
0 0 1 1 1 1 1 
0 0 1 1 1 2 3 
1 1 1 1 1 3 3 


0 0 1 0 0 1 1 
0 0 0 1 0 1 1 
0 1 1 1 1 2 2 
1 0 1 1 1 2 2 
0 0 1 1 1 2 3 
1 1 2 2 2 4 5 
1 1 2 2 3 5 6 


0 0 0 1 1 1 1 
0 0 1 0 1 1 1 
1 0 1 1 1 2 3 
0 1 1 1 1 2 3 
1 1 1 1 1 3 3 
1 1 2 2 3 5 6 
1 1 3 3 3 6 7 



The modules (lists right fusion modules - for each fusion module, the ij^th entry of the k^th matrix is (M_k X_i, M_j) ): 

Total modules: 4

Rep 1

Number of objects: 5

1 0 0 0 0 
0 1 0 0 0 
0 1 0 0 0 
0 0 0 0 1 
0 0 0 0 1 
1 0 0 0 1 
0 0 1 1 1 
0 1 1 1 1 

0 1 0 0 0 
1 0 0 0 1 
1 0 0 0 1 
0 1 1 1 1 
0 1 1 1 1 
0 2 1 1 1 
0 1 2 2 3 
1 1 2 2 4 

0 0 1 0 0 
0 0 1 0 1 
0 0 1 0 1 
0 1 1 1 2 
0 1 1 1 2 
0 1 2 1 2 
1 2 2 3 4 
1 2 3 3 5 

0 0 0 1 0 
0 0 0 1 1 
0 0 0 1 1 
0 1 1 1 2 
0 1 1 1 2 
0 1 1 2 2 
1 2 3 2 4 
1 2 3 3 5 

0 0 0 0 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 2 2 3 
1 1 2 2 3 
1 1 2 2 4 
1 3 4 4 7 
1 4 5 5 8 



Rep 2

Number of objects: 5

1 0 0 0 0 
0 0 1 0 0 
0 1 0 0 0 
0 0 1 1 0 
0 1 0 1 0 
0 0 0 1 1 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 1 0 
0 0 0 1 1 
0 1 1 1 2 
1 2 1 1 1 
0 1 2 1 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 1 0 0 
0 0 0 1 1 
1 1 0 1 0 
1 1 2 1 1 
0 1 1 1 2 
0 2 1 1 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 0 1 0 
0 1 1 0 1 
0 1 1 0 1 
1 1 1 2 2 
1 1 1 2 2 
1 1 1 3 2 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 0 1 1 
0 0 1 1 1 
0 2 1 2 2 
0 1 2 2 2 
1 2 2 2 2 
1 3 3 4 5 
2 4 4 5 5 



Rep 3

Number of objects: 6

1 0 0 0 0 0 
0 0 0 0 1 0 
0 1 0 1 0 0 
1 0 0 1 0 1 
0 0 0 0 1 1 
0 1 0 0 1 1 
0 1 1 1 1 2 
1 0 1 1 2 2 

0 1 0 0 0 0 
1 0 0 1 0 0 
0 0 0 0 1 0 
0 0 0 0 1 1 
0 1 0 1 0 1 
1 0 0 0 1 1 
1 0 1 1 1 2 
0 1 1 1 2 2 

0 0 1 0 0 0 
0 0 0 0 0 1 
0 0 0 0 0 1 
0 0 0 1 1 1 
0 0 0 1 1 1 
0 0 1 1 1 1 
1 1 1 1 2 2 
1 1 1 1 2 3 

0 0 0 1 0 0 
1 0 0 0 0 1 
0 1 0 0 0 1 
1 0 1 1 1 1 
0 1 1 1 1 1 
0 0 1 1 2 1 
1 1 1 2 2 3 
1 1 1 1 3 4 

0 0 0 0 1 0 
0 1 0 0 1 1 
1 0 0 0 1 1 
0 1 1 1 2 2 
1 0 1 1 2 2 
1 1 1 2 2 2 
1 1 2 2 4 5 
2 2 2 3 4 6 

0 0 0 0 0 1 
0 0 1 1 1 1 
0 0 1 1 1 1 
1 1 1 1 2 3 
1 1 1 1 2 3 
1 1 1 1 2 4 
2 2 2 3 5 6 
2 2 3 4 6 7 



Rep 4

Number of objects: 8

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
0 0 1 0 0 0 0 1 
0 0 0 1 0 0 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
1 0 0 0 1 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 0 1 
0 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
1 0 0 1 0 0 1 1 
0 0 0 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 1 1 2 2 
0 0 1 1 1 1 2 3 

0 0 0 0 1 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 1 1 
1 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 3 

0 0 0 0 0 1 0 0 
0 1 0 0 0 0 0 1 
0 0 1 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 1 1 
0 0 0 1 1 1 2 3 
0 1 1 1 1 1 3 3 

0 0 0 0 0 0 1 0 
0 0 0 1 0 0 1 1 
0 0 0 0 1 0 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 2 
0 0 0 1 1 1 2 3 
1 1 1 2 2 2 4 5 
0 1 1 2 2 3 5 6 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
0 1 0 1 1 1 2 3 
0 0 1 1 1 1 2 3 
0 1 1 1 1 1 3 3 
0 1 1 2 2 3 5 6 
1 1 1 3 3 3 6 7 

==> EH4modules.txt <==
XXXXXXXXXXXXXXXXXXXXXXXX
Fusion Ring: EH4
XXXXXXXXXXXXXXXXXXXXXXXX


Number of (non-identity) objects: 7

Dual data ( given as permutation of 0,..,n-1): 1 0 2 3 4 5 6 

Multiplipication tables (ij^th entry of k^th matrix gives (X_i X_j, X_k) ): 

0 0 1 1 1 0 1 
0 0 1 0 1 1 1 
1 1 0 1 1 0 1 
1 0 1 1 1 1 1 
0 1 0 1 1 1 2 
1 1 1 1 1 1 1 
1 1 1 1 1 2 2 


0 0 1 0 1 1 1 
0 0 1 1 0 1 1 
1 1 0 1 0 1 1 
0 1 1 1 1 1 1 
1 1 1 1 1 1 1 
1 0 0 1 1 1 2 
1 1 1 1 2 1 2 


1 1 0 1 1 0 1 
1 1 0 1 0 1 1 
0 0 1 1 1 1 1 
1 1 1 1 1 1 1 
0 1 1 1 1 1 2 
1 0 1 1 1 1 2 
1 1 1 1 2 2 2 


0 1 1 1 1 1 1 
1 0 1 1 1 1 1 
1 1 1 1 1 1 1 
1 1 1 1 1 1 2 
1 1 1 1 2 1 2 
1 1 1 1 1 2 2 
1 1 1 2 2 2 3 


1 0 0 1 1 1 2 
1 1 1 1 1 1 1 
1 0 1 1 1 1 2 
1 1 1 1 2 1 2 
1 1 1 2 1 2 2 
1 1 1 1 2 2 2 
1 2 2 2 2 2 3 


1 1 1 1 1 1 1 
0 1 0 1 1 1 2 
0 1 1 1 1 1 2 
1 1 1 1 1 2 2 
1 1 1 1 2 2 2 
1 1 1 2 2 1 2 
2 1 2 2 2 2 3 


1 1 1 1 1 2 2 
1 1 1 1 2 1 2 
1 1 1 1 2 2 2 
1 1 1 2 2 2 3 
2 1 2 2 2 2 3 
1 2 2 2 2 2 3 
2 2 2 3 3 3 4 



The modules (lists right fusion modules - for each fusion module, the ij^th entry of the k^th matrix is (M_k X_i, M_j) ): 

Total modules: 5

Rep 1

Number of objects: 5

1 0 0 0 0 
0 1 0 1 0 
0 1 1 0 0 
1 0 0 0 1 
0 1 0 0 1 
0 0 0 1 1 
0 0 1 0 1 
0 0 1 1 1 

0 1 0 0 0 
1 0 0 1 2 
1 0 1 0 2 
0 2 1 1 1 
1 1 1 1 2 
0 1 1 2 2 
0 1 2 1 2 
0 1 2 2 3 

0 0 1 0 0 
1 1 1 1 2 
0 0 1 2 2 
0 1 1 2 2 
0 1 2 1 3 
0 1 2 2 3 
1 2 1 2 3 
1 2 3 2 4 

0 0 0 1 0 
0 0 2 1 2 
1 1 1 1 2 
0 1 2 1 2 
0 1 1 2 3 
1 2 2 1 3 
0 1 2 2 3 
1 2 2 3 4 

0 0 0 0 1 
0 2 2 2 3 
0 2 2 2 3 
1 1 2 2 4 
1 2 3 3 4 
1 2 3 3 5 
1 2 3 3 5 
1 3 4 4 7 



Rep 2

Number of objects: 5

1 0 0 0 0 
0 1 0 0 1 
0 0 1 0 1 
0 0 0 1 1 
0 1 1 1 0 
0 0 1 1 1 
0 1 0 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 0 2 2 
1 1 1 2 1 
0 2 1 1 2 
1 2 1 2 2 
0 1 2 2 3 
1 2 2 2 2 
1 2 3 3 3 

0 0 1 0 0 
1 1 1 2 1 
0 0 1 2 2 
0 1 2 1 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 1 2 3 
1 3 2 3 3 

0 0 0 1 0 
0 2 2 1 2 
0 2 2 1 2 
1 1 1 3 2 
1 2 2 2 3 
1 2 2 3 3 
1 2 2 3 3 
1 3 3 4 4 

0 0 0 0 1 
1 1 2 2 2 
1 2 1 2 2 
1 2 2 2 2 
0 2 2 3 3 
1 3 2 3 3 
1 2 3 3 3 
1 3 3 4 5 



Rep 3

Number of objects: 5

1 0 0 0 0 
0 0 0 1 1 
0 0 0 1 1 
0 1 1 0 1 
0 0 1 1 1 
1 0 1 1 1 
1 0 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 0 0 1 1 
0 0 0 1 1 
1 0 1 0 1 
0 0 1 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 0 1 1 2 

0 0 1 0 0 
0 0 1 2 2 
0 0 1 2 2 
1 1 2 1 2 
1 1 1 2 3 
1 1 2 2 3 
1 1 2 2 3 
1 1 3 3 4 

0 0 0 1 0 
1 1 2 1 2 
1 1 2 1 2 
0 0 1 2 3 
1 1 2 2 3 
1 1 2 3 3 
1 1 2 3 3 
1 1 3 3 5 

0 0 0 0 1 
1 1 2 2 3 
1 1 2 2 3 
1 1 2 3 3 
1 1 3 3 4 
1 1 3 3 5 
1 1 3 3 5 
2 2 4 5 6 



Rep 4

Number of objects: 6

1 0 0 0 0 0 
0 0 0 1 1 1 
0 1 1 1 1 0 
0 1 1 0 1 1 
1 0 1 1 1 1 
1 1 1 1 1 1 
0 1 0 1 1 2 
1 0 1 1 2 2 

0 1 0 0 0 0 
1 0 1 1 1 0 
0 0 0 1 1 1 
1 0 1 0 1 1 
0 1 1 1 1 1 
1 0 0 1 1 2 
1 1 1 1 1 1 
0 1 1 1 2 2 

0 0 1 0 0 0 
1 0 1 1 1 1 
0 1 1 1 1 1 
1 1 1 1 1 1 
1 1 1 1 2 1 
1 0 1 1 2 2 
0 1 1 1 2 2 
1 1 1 2 2 3 

0 0 0 1 0 0 
1 1 1 0 1 2 
1 1 1 0 1 2 
0 0 1 2 2 1 
1 1 1 1 2 2 
1 1 1 2 2 2 
1 1 1 2 2 2 
1 1 2 2 3 3 

0 0 0 0 1 0 
1 1 1 1 2 2 
1 1 1 1 2 2 
1 1 1 2 2 2 
1 1 2 2 2 3 
1 1 2 2 3 3 
1 1 2 2 3 3 
2 2 2 3 4 4 

0 0 0 0 0 1 
0 1 1 2 2 2 
1 0 1 2 2 2 
1 1 1 1 2 3 
1 1 1 2 3 3 
1 2 2 2 3 3 
2 1 2 2 3 3 
2 2 3 3 4 4 



Rep 5

Number of objects: 8

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 1 0 1 1 
0 0 0 1 0 1 1 1 
0 1 1 0 1 0 1 1 
0 1 0 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 1 1 1 2 1 2 

0 0 1 0 0 0 0 0 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 0 1 
0 1 1 0 1 1 0 1 
0 0 1 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 2 2 

0 0 0 1 0 0 0 0 
0 1 1 0 1 0 1 1 
0 1 1 0 1 1 0 1 
1 0 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 0 1 1 1 1 1 2 
0 1 0 1 1 1 1 2 
0 1 1 1 1 2 2 2 

0 0 0 0 1 0 0 0 
0 0 1 1 1 1 1 1 
0 1 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
1 1 1 1 1 1 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 1 2 
0 1 1 1 2 2 2 3 

0 0 0 0 0 1 0 0 
0 1 1 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 0 1 1 1 1 1 2 
0 1 1 1 1 2 1 2 
0 1 1 1 1 2 2 2 
1 1 1 1 2 1 2 2 
0 2 1 2 2 2 2 3 

0 0 0 0 0 0 1 0 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 0 1 1 1 1 2 
0 1 1 1 1 1 2 2 
1 1 1 1 2 2 1 2 
0 1 1 1 1 2 2 2 
0 1 2 2 2 2 2 3 

0 0 0 0 0 0 0 1 
0 1 1 1 1 2 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 2 2 
0 1 1 1 2 2 2 3 
0 2 1 2 2 2 2 3 
0 1 2 2 2 2 2 3 
1 2 2 2 3 3 3 4 


==> EHbimodulecomposition.txt <==
***************

This file lists which triples of fusion bimodules and modules are potentially compatible with composition by tensor product. The lists are used to rule out categorifications of certain modules and bimodules.

The notation is as follows. The line 

p_(ij) . q_(jk) = { r_(ik), ... } 

means that the p^th EHi-EHj bimodule and the q^th EHj-EHk bimodule have a consistent composition map to the r^th EHi-EHk bimodule (as well as to any other EHi-EHk bimodule appearing on the list in braces).

Similarly, 

p_(i) . q_(ij) = { r_(k),... }

means that the p^th right EHi module and the q^th EHi-EHj bimodule have a consistent composition map to the r^th right EHj bimodule.

The numbering of the lists of modules and bimodules over each EHi follows the accompanying files EHbimodules.txt and EH?modules.txt.  

***************


Multplicative compatibility for EH1-EH1-EH1
1_(11) . 1_(11) = { 2_(11) } 
1_(11) . 2_(11) = { 1_(11) } 
2_(11) . 1_(11) = { 1_(11) } 
2_(11) . 2_(11) = { 2_(11) } 

Multplicative compatibility for EH1-EH1-EH2
1_(11) . 1_(12) = { } 
1_(11) . 2_(12) = { } 
1_(11) . 3_(12) = { } 
2_(11) . 1_(12) = { 1_(12) } 
2_(11) . 2_(12) = { 2_(12) } 
2_(11) . 3_(12) = { 3_(12) } 

Multplicative compatibility for EH1-EH1-EH3
1_(11) . 1_(13) = { } 
1_(11) . 2_(13) = { } 
2_(11) . 1_(13) = { 1_(13) } 
2_(11) . 2_(13) = { 2_(13) } 

Multplicative compatibility for EH1-EH1-EH4
1_(11) . 1_(14) = { 2_(14) } 
1_(11) . 2_(14) = { 1_(14) } 
2_(11) . 1_(14) = { 1_(14) } 
2_(11) . 2_(14) = { 2_(14) } 

Multplicative compatibility for EH1-EH2-EH1
1_(12) . 1_(21) = { 2_(11) } 
1_(12) . 2_(21) = { } 
1_(12) . 3_(21) = { } 
2_(12) . 1_(21) = { } 
2_(12) . 2_(21) = { 2_(11) } 
2_(12) . 3_(21) = { } 
3_(12) . 1_(21) = { } 
3_(12) . 2_(21) = { } 
3_(12) . 3_(21) = { 2_(11) } 

Multplicative compatibility for EH1-EH2-EH2
1_(12) . 1_(22) = { } 
1_(12) . 2_(22) = { 1_(12) } 
1_(12) . 3_(22) = { 1_(12) } 
2_(12) . 1_(22) = { } 
2_(12) . 2_(22) = { 2_(12) } 
2_(12) . 3_(22) = { 2_(12) } 
3_(12) . 1_(22) = { } 
3_(12) . 2_(22) = { 3_(12) } 
3_(12) . 3_(22) = { 3_(12) } 

Multplicative compatibility for EH1-EH2-EH3
1_(12) . 1_(23) = { } 
2_(12) . 1_(23) = { } 
3_(12) . 1_(23) = { 2_(13) } 

Multplicative compatibility for EH1-EH2-EH4
1_(12) . 1_(24) = { 2_(14) } 
1_(12) . 2_(24) = { } 
2_(12) . 1_(24) = { } 
2_(12) . 2_(24) = { } 
3_(12) . 1_(24) = { } 
3_(12) . 2_(24) = { 2_(14) } 

Multplicative compatibility for EH1-EH3-EH1
1_(13) . 1_(31) = { 2_(11) } 
1_(13) . 2_(31) = { } 
2_(13) . 1_(31) = { } 
2_(13) . 2_(31) = { 2_(11) } 

Multplicative compatibility for EH1-EH3-EH2
1_(13) . 1_(32) = { } 
2_(13) . 1_(32) = { 3_(12) } 

Multplicative compatibility for EH1-EH3-EH3
1_(13) . 1_(33) = { 1_(13) } 
1_(13) . 2_(33) = { 1_(13) } 
2_(13) . 1_(33) = { 2_(13) } 
2_(13) . 2_(33) = { 2_(13) } 

Multplicative compatibility for EH1-EH3-EH4
1_(13) . 1_(34) = { } 
2_(13) . 1_(34) = { 2_(14) } 

Multplicative compatibility for EH1-EH4-EH1
1_(14) . 1_(41) = { 2_(11) } 
1_(14) . 2_(41) = { } 
2_(14) . 1_(41) = { } 
2_(14) . 2_(41) = { 2_(11) } 

Multplicative compatibility for EH1-EH4-EH2
1_(14) . 1_(42) = { } 
1_(14) . 2_(42) = { } 
2_(14) . 1_(42) = { } 
2_(14) . 2_(42) = { 3_(12) } 

Multplicative compatibility for EH1-EH4-EH3
1_(14) . 1_(43) = { } 
2_(14) . 1_(43) = { 2_(13) } 

Multplicative compatibility for EH1-EH4-EH4
1_(14) . 1_(44) = { 1_(14) } 
1_(14) . 2_(44) = { 1_(14) } 
2_(14) . 1_(44) = { 2_(14) } 
2_(14) . 2_(44) = { 2_(14) } 

Multplicative compatibility for EH2-EH1-EH1
1_(21) . 1_(11) = { } 
1_(21) . 2_(11) = { 1_(21) } 
2_(21) . 1_(11) = { } 
2_(21) . 2_(11) = { 2_(21) } 
3_(21) . 1_(11) = { } 
3_(21) . 2_(11) = { 3_(21) } 

Multplicative compatibility for EH2-EH1-EH2
1_(21) . 1_(12) = { 2_(22) 1, 3_(22) } 
1_(21) . 2_(12) = { } 
1_(21) . 3_(12) = { } 
2_(21) . 1_(12) = { } 
2_(21) . 2_(12) = { 2_(22) 1, 3_(22) } 
2_(21) . 3_(12) = { } 
3_(21) . 1_(12) = { } 
3_(21) . 2_(12) = { } 
3_(21) . 3_(12) = { 2_(22) 1, 3_(22) } 

Multplicative compatibility for EH2-EH1-EH3
1_(21) . 1_(13) = { } 
1_(21) . 2_(13) = { } 
2_(21) . 1_(13) = { } 
2_(21) . 2_(13) = { } 
3_(21) . 1_(13) = { } 
3_(21) . 2_(13) = { 1_(23) } 

Multplicative compatibility for EH2-EH1-EH4
1_(21) . 1_(14) = { } 
1_(21) . 2_(14) = { 1_(24) } 
2_(21) . 1_(14) = { } 
2_(21) . 2_(14) = { } 
3_(21) . 1_(14) = { } 
3_(21) . 2_(14) = { 2_(24) } 

Multplicative compatibility for EH2-EH2-EH1
1_(22) . 1_(21) = { } 
1_(22) . 2_(21) = { } 
1_(22) . 3_(21) = { } 
2_(22) . 1_(21) = { 1_(21) } 
2_(22) . 2_(21) = { 2_(21) } 
2_(22) . 3_(21) = { 3_(21) } 
3_(22) . 1_(21) = { 1_(21) } 
3_(22) . 2_(21) = { 2_(21) } 
3_(22) . 3_(21) = { 3_(21) } 

Multplicative compatibility for EH2-EH2-EH2
1_(22) . 1_(22) = { 2_(22) 1, 3_(22) } 
1_(22) . 2_(22) = { 1_(22) } 
1_(22) . 3_(22) = { 1_(22) } 
2_(22) . 1_(22) = { 1_(22) } 
2_(22) . 2_(22) = { 3_(22) } 
2_(22) . 3_(22) = { 2_(22) } 
3_(22) . 1_(22) = { 1_(22) } 
3_(22) . 2_(22) = { 2_(22) } 
3_(22) . 3_(22) = { 3_(22) } 

Multplicative compatibility for EH2-EH2-EH3
1_(22) . 1_(23) = { } 
2_(22) . 1_(23) = { 1_(23) } 
3_(22) . 1_(23) = { 1_(23) } 

Multplicative compatibility for EH2-EH2-EH4
1_(22) . 1_(24) = { } 
1_(22) . 2_(24) = { } 
2_(22) . 1_(24) = { 1_(24) } 
2_(22) . 2_(24) = { 2_(24) } 
3_(22) . 1_(24) = { 1_(24) } 
3_(22) . 2_(24) = { 2_(24) } 

Multplicative compatibility for EH2-EH3-EH1
1_(23) . 1_(31) = { } 
1_(23) . 2_(31) = { 3_(21) } 

Multplicative compatibility for EH2-EH3-EH2
1_(23) . 1_(32) = { 2_(22) 1, 3_(22) } 

Multplicative compatibility for EH2-EH3-EH3
1_(23) . 1_(33) = { 1_(23) } 
1_(23) . 2_(33) = { 1_(23) } 

Multplicative compatibility for EH2-EH3-EH4
1_(23) . 1_(34) = { 2_(24) } 

Multplicative compatibility for EH2-EH4-EH1
1_(24) . 1_(41) = { } 
1_(24) . 2_(41) = { } 
2_(24) . 1_(41) = { } 
2_(24) . 2_(41) = { 3_(21) } 

Multplicative compatibility for EH2-EH4-EH2
1_(24) . 1_(42) = { 2_(22) 1, 3_(22) } 
1_(24) . 2_(42) = { } 
2_(24) . 1_(42) = { } 
2_(24) . 2_(42) = { 2_(22) 1, 3_(22) } 

Multplicative compatibility for EH2-EH4-EH3
1_(24) . 1_(43) = { } 
2_(24) . 1_(43) = { 1_(23) } 

Multplicative compatibility for EH2-EH4-EH4
1_(24) . 1_(44) = { 1_(24) } 
1_(24) . 2_(44) = { 1_(24) } 
2_(24) . 1_(44) = { 2_(24) } 
2_(24) . 2_(44) = { 2_(24) } 

Multplicative compatibility for EH3-EH1-EH1
1_(31) . 1_(11) = { } 
1_(31) . 2_(11) = { 1_(31) } 
2_(31) . 1_(11) = { } 
2_(31) . 2_(11) = { 2_(31) } 

Multplicative compatibility for EH3-EH1-EH2
1_(31) . 1_(12) = { } 
1_(31) . 2_(12) = { } 
1_(31) . 3_(12) = { } 
2_(31) . 1_(12) = { } 
2_(31) . 2_(12) = { } 
2_(31) . 3_(12) = { 1_(32) } 

Multplicative compatibility for EH3-EH1-EH3
1_(31) . 1_(13) = { 1_(33) 1, 2_(33) } 
1_(31) . 2_(13) = { } 
2_(31) . 1_(13) = { } 
2_(31) . 2_(13) = { 1_(33) 1, 2_(33) } 

Multplicative compatibility for EH3-EH1-EH4
1_(31) . 1_(14) = { } 
1_(31) . 2_(14) = { } 
2_(31) . 1_(14) = { } 
2_(31) . 2_(14) = { 1_(34) } 

Multplicative compatibility for EH3-EH2-EH1
1_(32) . 1_(21) = { } 
1_(32) . 2_(21) = { } 
1_(32) . 3_(21) = { 2_(31) } 

Multplicative compatibility for EH3-EH2-EH2
1_(32) . 1_(22) = { } 
1_(32) . 2_(22) = { 1_(32) } 
1_(32) . 3_(22) = { 1_(32) } 

Multplicative compatibility for EH3-EH2-EH3
1_(32) . 1_(23) = { 1_(33) 1, 2_(33) } 

Multplicative compatibility for EH3-EH2-EH4
1_(32) . 1_(24) = { } 
1_(32) . 2_(24) = { 1_(34) } 

Multplicative compatibility for EH3-EH3-EH1
1_(33) . 1_(31) = { 1_(31) } 
1_(33) . 2_(31) = { 2_(31) } 
2_(33) . 1_(31) = { 1_(31) } 
2_(33) . 2_(31) = { 2_(31) } 

Multplicative compatibility for EH3-EH3-EH2
1_(33) . 1_(32) = { 1_(32) } 
2_(33) . 1_(32) = { 1_(32) } 

Multplicative compatibility for EH3-EH3-EH3
1_(33) . 1_(33) = { 2_(33) } 
1_(33) . 2_(33) = { 1_(33) } 
2_(33) . 1_(33) = { 1_(33) } 
2_(33) . 2_(33) = { 2_(33) } 

Multplicative compatibility for EH3-EH3-EH4
1_(33) . 1_(34) = { 1_(34) } 
2_(33) . 1_(34) = { 1_(34) } 

Multplicative compatibility for EH3-EH4-EH1
1_(34) . 1_(41) = { } 
1_(34) . 2_(41) = { 2_(31) } 

Multplicative compatibility for EH3-EH4-EH2
1_(34) . 1_(42) = { } 
1_(34) . 2_(42) = { 1_(32) } 

Multplicative compatibility for EH3-EH4-EH3
1_(34) . 1_(43) = { 1_(33) 1, 2_(33) } 

Multplicative compatibility for EH3-EH4-EH4
1_(34) . 1_(44) = { 1_(34) } 
1_(34) . 2_(44) = { 1_(34) } 

Multplicative compatibility for EH4-EH1-EH1
1_(41) . 1_(11) = { 2_(41) } 
1_(41) . 2_(11) = { 1_(41) } 
2_(41) . 1_(11) = { 1_(41) } 
2_(41) . 2_(11) = { 2_(41) } 

Multplicative compatibility for EH4-EH1-EH2
1_(41) . 1_(12) = { } 
1_(41) . 2_(12) = { } 
1_(41) . 3_(12) = { } 
2_(41) . 1_(12) = { 1_(42) } 
2_(41) . 2_(12) = { } 
2_(41) . 3_(12) = { 2_(42) } 

Multplicative compatibility for EH4-EH1-EH3
1_(41) . 1_(13) = { } 
1_(41) . 2_(13) = { } 
2_(41) . 1_(13) = { } 
2_(41) . 2_(13) = { 1_(43) } 

Multplicative compatibility for EH4-EH1-EH4
1_(41) . 1_(14) = { 1_(44) 1, 2_(44) } 
1_(41) . 2_(14) = { } 
2_(41) . 1_(14) = { } 
2_(41) . 2_(14) = { 1_(44) 1, 2_(44) } 

Multplicative compatibility for EH4-EH2-EH1
1_(42) . 1_(21) = { 2_(41) } 
1_(42) . 2_(21) = { } 
1_(42) . 3_(21) = { } 
2_(42) . 1_(21) = { } 
2_(42) . 2_(21) = { } 
2_(42) . 3_(21) = { 2_(41) } 

Multplicative compatibility for EH4-EH2-EH2
1_(42) . 1_(22) = { } 
1_(42) . 2_(22) = { 1_(42) } 
1_(42) . 3_(22) = { 1_(42) } 
2_(42) . 1_(22) = { } 
2_(42) . 2_(22) = { 2_(42) } 
2_(42) . 3_(22) = { 2_(42) } 

Multplicative compatibility for EH4-EH2-EH3
1_(42) . 1_(23) = { } 
2_(42) . 1_(23) = { 1_(43) } 

Multplicative compatibility for EH4-EH2-EH4
1_(42) . 1_(24) = { 1_(44) 1, 2_(44) } 
1_(42) . 2_(24) = { } 
2_(42) . 1_(24) = { } 
2_(42) . 2_(24) = { 1_(44) 1, 2_(44) } 

Multplicative compatibility for EH4-EH3-EH1
1_(43) . 1_(31) = { } 
1_(43) . 2_(31) = { 2_(41) } 

Multplicative compatibility for EH4-EH3-EH2
1_(43) . 1_(32) = { 2_(42) } 

Multplicative compatibility for EH4-EH3-EH3
1_(43) . 1_(33) = { 1_(43) } 
1_(43) . 2_(33) = { 1_(43) } 

Multplicative compatibility for EH4-EH3-EH4
1_(43) . 1_(34) = { 1_(44) 1, 2_(44) } 

Multplicative compatibility for EH4-EH4-EH1
1_(44) . 1_(41) = { 1_(41) } 
1_(44) . 2_(41) = { 2_(41) } 
2_(44) . 1_(41) = { 1_(41) } 
2_(44) . 2_(41) = { 2_(41) } 

Multplicative compatibility for EH4-EH4-EH2
1_(44) . 1_(42) = { 1_(42) } 
1_(44) . 2_(42) = { 2_(42) } 
2_(44) . 1_(42) = { 1_(42) } 
2_(44) . 2_(42) = { 2_(42) } 

Multplicative compatibility for EH4-EH4-EH3
1_(44) . 1_(43) = { 1_(43) } 
2_(44) . 1_(43) = { 1_(43) } 

Multplicative compatibility for EH4-EH4-EH4
1_(44) . 1_(44) = { 2_(44) } 
1_(44) . 2_(44) = { 1_(44) } 
2_(44) . 1_(44) = { 1_(44) } 
2_(44) . 2_(44) = { 2_(44) } 

Half multiplicative compatibility for EH1-EH1 
1_(1) .  1_(11) = { 4_(1) } 
1_(1) .  2_(11) = { 1_(1) } 
2_(1) .  1_(11) = { 7_(1) } 
2_(1) .  2_(11) = { 2_(1) } 
3_(1) .  1_(11) = { 6_(1) } 
3_(1) .  2_(11) = { 3_(1) } 
4_(1) .  1_(11) = { 1_(1) } 
4_(1) .  2_(11) = { 4_(1) } 
5_(1) .  1_(11) = { } 
5_(1) .  2_(11) = { 5_(1) } 
6_(1) .  1_(11) = { 3_(1) } 
6_(1) .  2_(11) = { 6_(1) } 
7_(1) .  1_(11) = { 2_(1) } 
7_(1) .  2_(11) = { 7_(1) } 

Half multiplicative compatibility for EH1-EH2 
1_(1) .  1_(12) = { 5_(2) } 
1_(1) .  2_(12) = { } 
1_(1) .  3_(12) = { } 
2_(1) .  1_(12) = { } 
2_(1) .  2_(12) = { } 
2_(1) .  3_(12) = { } 
3_(1) .  1_(12) = { } 
3_(1) .  2_(12) = { 5_(2) } 
3_(1) .  3_(12) = { } 
4_(1) .  1_(12) = { 1_(2) } 
4_(1) .  2_(12) = { 3_(2) } 
4_(1) .  3_(12) = { 4_(2) } 
5_(1) .  1_(12) = { } 
5_(1) .  2_(12) = { } 
5_(1) .  3_(12) = { 5_(2) } 
6_(1) .  1_(12) = { 3_(2) } 
6_(1) .  2_(12) = { 1_(2) } 
6_(1) .  3_(12) = { 2_(2) } 
7_(1) .  1_(12) = { 2_(2) } 
7_(1) .  2_(12) = { 4_(2) } 
7_(1) .  3_(12) = { 3_(2) } 

Half multiplicative compatibility for EH1-EH3 
1_(1) .  1_(13) = { } 
1_(1) .  2_(13) = { } 
2_(1) .  1_(13) = { 4_(3) } 
2_(1) .  2_(13) = { } 
3_(1) .  1_(13) = { 1_(3) } 
3_(1) .  2_(13) = { } 
4_(1) .  1_(13) = { 2_(3) } 
4_(1) .  2_(13) = { 3_(3) } 
5_(1) .  1_(13) = { 3_(3) } 
5_(1) .  2_(13) = { 2_(3) } 
6_(1) .  1_(13) = { } 
6_(1) .  2_(13) = { 4_(3) } 
7_(1) .  1_(13) = { } 
7_(1) .  2_(13) = { 1_(3) } 

Half multiplicative compatibility for EH1-EH4 
1_(1) .  1_(14) = { 4_(4) } 
1_(1) .  2_(14) = { 2_(4) } 
2_(1) .  1_(14) = { 5_(4) } 
2_(1) .  2_(14) = { } 
3_(1) .  1_(14) = { 1_(4) } 
3_(1) .  2_(14) = { } 
4_(1) .  1_(14) = { 2_(4) } 
4_(1) .  2_(14) = { 4_(4) } 
5_(1) .  1_(14) = { } 
5_(1) .  2_(14) = { 3_(4) } 
6_(1) .  1_(14) = { } 
6_(1) .  2_(14) = { 1_(4) } 
7_(1) .  1_(14) = { } 
7_(1) .  2_(14) = { 5_(4) } 

Half multiplicative compatibility for EH2-EH1 
1_(2) .  1_(21) = { 4_(1) } 
1_(2) .  2_(21) = { 6_(1) } 
1_(2) .  3_(21) = { } 
2_(2) .  1_(21) = { 7_(1) } 
2_(2) .  2_(21) = { } 
2_(2) .  3_(21) = { 6_(1) } 
3_(2) .  1_(21) = { 6_(1) } 
3_(2) .  2_(21) = { 4_(1) } 
3_(2) .  3_(21) = { 7_(1) } 
4_(2) .  1_(21) = { } 
4_(2) .  2_(21) = { 7_(1) } 
4_(2) .  3_(21) = { 4_(1) } 
5_(2) .  1_(21) = { 1_(1) } 
5_(2) .  2_(21) = { 3_(1) } 
5_(2) .  3_(21) = { 5_(1) } 

Half multiplicative compatibility for EH2-EH2 
1_(2) .  1_(22) = { 5_(2) } 
1_(2) .  2_(22) = { 1_(2) } 
1_(2) .  3_(22) = { 1_(2) } 
2_(2) .  1_(22) = { } 
2_(2) .  2_(22) = { 2_(2) } 
2_(2) .  3_(22) = { 2_(2) } 
3_(2) .  1_(22) = { } 
3_(2) .  2_(22) = { 3_(2) } 
3_(2) .  3_(22) = { 3_(2) } 
4_(2) .  1_(22) = { } 
4_(2) .  2_(22) = { 4_(2) } 
4_(2) .  3_(22) = { 4_(2) } 
5_(2) .  1_(22) = { 1_(2) } 
5_(2) .  2_(22) = { 5_(2) } 
5_(2) .  3_(22) = { 5_(2) } 

Half multiplicative compatibility for EH2-EH3 
1_(2) .  1_(23) = { } 
2_(2) .  1_(23) = { 4_(3) } 
3_(2) .  1_(23) = { 1_(3) } 
4_(2) .  1_(23) = { 3_(3) } 
5_(2) .  1_(23) = { 2_(3) } 

Half multiplicative compatibility for EH2-EH4 
1_(2) .  1_(24) = { 4_(4) } 
1_(2) .  2_(24) = { } 
2_(2) .  1_(24) = { 5_(4) } 
2_(2) .  2_(24) = { 1_(4) } 
3_(2) .  1_(24) = { 1_(4) } 
3_(2) .  2_(24) = { 5_(4) } 
4_(2) .  1_(24) = { } 
4_(2) .  2_(24) = { 4_(4) } 
5_(2) .  1_(24) = { 2_(4) } 
5_(2) .  2_(24) = { 3_(4) } 

Half multiplicative compatibility for EH3-EH1 
1_(3) .  1_(31) = { 3_(1) } 
1_(3) .  2_(31) = { 7_(1) } 
2_(3) .  1_(31) = { 4_(1) } 
2_(3) .  2_(31) = { 5_(1) } 
3_(3) .  1_(31) = { 5_(1) } 
3_(3) .  2_(31) = { 4_(1) } 
4_(3) .  1_(31) = { 2_(1) } 
4_(3) .  2_(31) = { 6_(1) } 

Half multiplicative compatibility for EH3-EH2 
1_(3) .  1_(32) = { 3_(2) } 
2_(3) .  1_(32) = { 5_(2) } 
3_(3) .  1_(32) = { 4_(2) } 
4_(3) .  1_(32) = { 2_(2) } 

Half multiplicative compatibility for EH3-EH3 
1_(3) .  1_(33) = { 1_(3) } 
1_(3) .  2_(33) = { 1_(3) } 
2_(3) .  1_(33) = { 2_(3) } 
2_(3) .  2_(33) = { 2_(3) } 
3_(3) .  1_(33) = { 3_(3) } 
3_(3) .  2_(33) = { 3_(3) } 
4_(3) .  1_(33) = { 4_(3) } 
4_(3) .  2_(33) = { 4_(3) } 

Half multiplicative compatibility for EH3-EH4 
1_(3) .  1_(34) = { 5_(4) } 
2_(3) .  1_(34) = { 3_(4) } 
3_(3) .  1_(34) = { 4_(4) } 
4_(3) .  1_(34) = { 1_(4) } 

Half multiplicative compatibility for EH4-EH1 
1_(4) .  1_(41) = { } 
1_(4) .  2_(41) = { 6_(1) } 
2_(4) .  1_(41) = { 4_(1) } 
2_(4) .  2_(41) = { } 
3_(4) .  1_(41) = { } 
3_(4) .  2_(41) = { 5_(1) } 
4_(4) .  1_(41) = { } 
4_(4) .  2_(41) = { 4_(1) } 
5_(4) .  1_(41) = { 2_(1) } 
5_(4) .  2_(41) = { 7_(1) } 

Half multiplicative compatibility for EH4-EH2 
1_(4) .  1_(42) = { } 
1_(4) .  2_(42) = { 2_(2) } 
2_(4) .  1_(42) = { 5_(2) } 
2_(4) .  2_(42) = { } 
3_(4) .  1_(42) = { } 
3_(4) .  2_(42) = { 5_(2) } 
4_(4) .  1_(42) = { } 
4_(4) .  2_(42) = { 4_(2) } 
5_(4) .  1_(42) = { 2_(2) } 
5_(4) .  2_(42) = { 3_(2) } 

Half multiplicative compatibility for EH4-EH3 
1_(4) .  1_(43) = { 4_(3) } 
2_(4) .  1_(43) = { } 
3_(4) .  1_(43) = { 2_(3) } 
4_(4) .  1_(43) = { 3_(3) } 
5_(4) .  1_(43) = { 1_(3) } 

Half multiplicative compatibility for EH4-EH4 
1_(4) .  1_(44) = { 1_(4) } 
1_(4) .  2_(44) = { 1_(4) } 
2_(4) .  1_(44) = { 2_(4) } 
2_(4) .  2_(44) = { 2_(4) } 
3_(4) .  1_(44) = { 3_(4) } 
3_(4) .  2_(44) = { 3_(4) } 
4_(4) .  1_(44) = { 4_(4) } 
4_(4) .  2_(44) = { 4_(4) } 
5_(4) .  1_(44) = { 5_(4) } 
5_(4) .  2_(44) = { 5_(4) } 

==> EHbimodules.txt <==
**********

This file gives the EHp-EHq fusion bimodules for 1 <= p,q <=4.

Each bimodule is described by two lists of matrices. Following "left action", the ij^th entry of the k^th matrix is (X_i M_k, M_j), where X_i is a basis element in EHp and M_j, M_k are basis elements of the bimodule. Similarly, for "right action", the ij^th entry of the k^th matrix is (M_k Y_i, M_j), where Y_i is a basis element of EHq.

**********

EH1-EH1 bimodules
 
Bimodule: 1

Number of objects: 3

Left action: 

1 0 0 
2 1 0 
2 1 1 
0 1 2 
1 1 3 
0 1 4 

0 1 0 
1 0 1 
1 1 2 
1 0 3 
1 2 4 
1 2 5 

0 0 1 
0 1 3 
1 2 6 
2 3 7 
3 4 11 
4 5 13 



Right action: 

1 0 0 
2 1 0 
2 1 1 
0 1 2 
1 1 3 
0 1 4 

0 1 0 
1 0 1 
1 1 2 
1 0 3 
1 2 4 
1 2 5 

0 0 1 
0 1 3 
1 2 6 
2 3 7 
3 4 11 
4 5 13 




Bimodule: 2

Number of objects: 6

Left action: 

1 0 0 0 0 0 
0 1 0 0 0 0 
0 0 1 0 0 0 
0 0 0 1 0 0 
0 0 0 0 1 0 
0 0 0 0 0 1 

0 1 0 0 0 0 
1 1 1 0 0 0 
0 1 1 0 1 0 
0 0 0 0 1 1 
0 0 1 1 1 1 
0 0 0 1 1 2 

0 0 1 0 0 0 
0 1 1 0 1 0 
1 1 1 1 1 1 
0 0 1 1 1 2 
0 1 1 1 2 3 
0 0 1 2 3 3 

0 0 0 1 0 0 
0 0 0 0 1 1 
0 0 1 1 1 2 
1 0 1 1 2 2 
0 1 1 2 3 3 
0 1 2 2 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
0 1 1 1 2 3 
0 1 1 2 3 3 
1 1 2 3 4 5 
0 1 3 3 5 6 

0 0 0 0 0 1 
0 0 0 1 1 2 
0 0 1 2 3 3 
0 1 2 2 3 4 
0 1 3 3 5 6 
1 2 3 4 6 7 



Right action: 

1 0 0 0 0 0 
0 1 0 0 0 0 
0 0 1 0 0 0 
0 0 0 1 0 0 
0 0 0 0 1 0 
0 0 0 0 0 1 

0 1 0 0 0 0 
1 1 1 0 0 0 
0 1 1 0 1 0 
0 0 0 0 1 1 
0 0 1 1 1 1 
0 0 0 1 1 2 

0 0 1 0 0 0 
0 1 1 0 1 0 
1 1 1 1 1 1 
0 0 1 1 1 2 
0 1 1 1 2 3 
0 0 1 2 3 3 

0 0 0 1 0 0 
0 0 0 0 1 1 
0 0 1 1 1 2 
1 0 1 1 2 2 
0 1 1 2 3 3 
0 1 2 2 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
0 1 1 1 2 3 
0 1 1 2 3 3 
1 1 2 3 4 5 
0 1 3 3 5 6 

0 0 0 0 0 1 
0 0 0 1 1 2 
0 0 1 2 3 3 
0 1 2 2 3 4 
0 1 3 3 5 6 
1 2 3 4 6 7 





EH2-EH1 bimodules 

Bimodule: 1

Number of objects: 3

Left action: 

1 0 0 
2 1 0 
0 0 1 
0 0 1 
2 1 1 
0 1 3 
0 1 3 
1 1 3 

0 1 0 
1 0 1 
0 1 1 
0 1 1 
1 1 2 
1 1 4 
1 1 4 
1 2 4 

0 0 1 
0 1 3 
1 1 3 
1 1 3 
1 2 6 
3 4 10 
3 4 10 
3 4 11 



Right action: 

1 0 0 
2 1 0 
2 1 1 
0 1 2 
1 1 3 
0 1 4 

0 1 0 
1 0 1 
1 1 2 
1 0 3 
1 2 4 
1 2 5 

0 0 1 
0 1 3 
1 2 6 
2 3 7 
3 4 11 
4 5 13 




Bimodule: 2

Number of objects: 5

Left action: 

1 0 0 0 0 
0 1 1 0 0 
0 1 0 1 0 
0 0 0 0 1 
1 0 1 0 1 
0 0 1 1 2 
1 0 1 2 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 0 0 
0 0 0 0 1 
1 0 0 1 0 
0 1 1 0 1 
0 1 1 2 1 
0 0 1 1 2 
1 0 1 1 2 

0 0 1 0 0 
1 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
1 1 2 1 2 
1 1 2 3 4 
1 1 2 3 4 
1 1 3 3 4 

0 0 0 1 0 
0 0 0 2 1 
0 1 1 1 1 
1 0 1 1 1 
0 0 1 2 3 
1 2 3 3 4 
2 1 3 3 4 
1 1 3 3 5 

0 0 0 0 1 
0 0 1 1 2 
1 0 1 1 2 
0 1 1 1 2 
1 1 2 3 3 
2 1 4 4 6 
1 2 4 4 6 
2 2 4 5 6 



Right action: 

1 0 0 0 0 
1 0 1 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 1 1 1 2 
1 0 1 2 2 

0 1 0 0 0 
0 1 1 0 0 
1 0 1 0 1 
0 0 1 1 1 
1 0 1 1 2 
0 1 1 2 2 

0 0 1 0 0 
1 1 1 0 1 
1 1 2 1 2 
1 1 1 2 3 
1 1 3 3 4 
1 1 3 4 5 

0 0 0 1 0 
0 0 0 2 1 
0 0 1 2 3 
1 1 2 2 3 
1 1 3 3 5 
2 2 4 4 5 

0 0 0 0 1 
0 0 1 1 2 
1 1 2 3 3 
1 1 3 3 4 
2 2 4 5 6 
2 2 5 5 8 




Bimodule: 3

Number of objects: 6

Left action: 

1 0 0 0 0 0 
1 1 0 0 0 0 
0 0 1 0 0 0 
0 0 0 1 0 0 
0 1 0 0 1 0 
0 0 1 0 0 1 
0 0 0 1 0 1 
0 0 0 0 1 1 

0 1 0 0 0 0 
1 1 0 0 1 0 
0 0 0 0 0 1 
0 0 0 0 0 1 
1 1 0 0 1 1 
0 0 1 1 1 2 
0 0 1 1 1 2 
0 1 1 1 1 2 

0 0 1 0 0 0 
0 0 0 1 0 1 
0 0 0 0 1 1 
1 0 0 1 0 1 
0 0 1 0 1 2 
1 1 2 1 1 3 
0 1 1 1 2 3 
0 1 1 2 2 3 

0 0 0 1 0 0 
0 0 1 0 0 1 
1 0 1 0 0 1 
0 0 0 0 1 1 
0 0 0 1 1 2 
0 1 1 1 2 3 
1 1 1 2 1 3 
0 1 2 1 2 3 

0 0 0 0 1 0 
0 1 0 0 1 1 
0 0 0 1 1 1 
0 0 1 0 1 1 
1 1 1 1 1 2 
0 1 1 2 2 4 
0 1 2 1 2 4 
1 1 2 2 2 4 

0 0 0 0 0 1 
0 0 1 1 1 2 
0 1 1 1 1 2 
0 1 1 1 1 2 
0 1 2 2 2 4 
1 2 3 3 4 7 
1 2 3 3 4 7 
1 2 3 3 4 8 



Right action: 

1 0 0 0 0 0 
1 1 0 0 0 0 
0 1 0 0 1 0 
0 0 0 0 0 1 
0 0 0 0 1 1 
0 0 1 1 0 1 

0 1 0 0 0 0 
1 1 0 0 1 0 
1 1 0 0 1 1 
0 0 1 1 1 1 
0 1 1 1 1 2 
0 0 1 1 1 3 

0 0 1 0 0 0 
0 0 1 0 0 1 
0 0 0 1 1 2 
0 1 1 1 1 2 
0 1 1 2 2 3 
1 1 2 1 2 4 

0 0 0 1 0 0 
0 0 0 1 0 1 
0 0 1 0 1 2 
0 1 1 1 1 2 
0 1 2 1 2 3 
1 1 1 2 2 4 

0 0 0 0 1 0 
0 1 0 0 1 1 
1 1 1 1 1 2 
0 1 1 1 1 3 
1 1 2 2 2 4 
0 1 2 2 3 5 

0 0 0 0 0 1 
0 0 1 1 1 2 
0 1 2 2 2 4 
1 1 2 2 3 5 
1 2 3 3 4 8 
1 3 4 4 5 9 





EH3-EH1 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 1 0 0 0 
0 0 1 0 0 
0 0 1 1 0 
0 1 0 1 0 
0 0 0 1 1 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 0 0 1 1 
1 0 1 1 0 
0 1 1 1 2 
1 2 1 1 1 
0 1 2 1 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 1 0 0 
1 1 0 1 0 
0 0 0 1 1 
1 1 2 1 1 
0 1 1 1 2 
0 2 1 1 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 0 1 0 
0 1 1 0 1 
0 1 1 0 1 
1 1 1 2 2 
1 1 1 2 2 
1 1 1 3 2 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 0 1 1 1 
0 1 0 1 1 
0 2 1 2 2 
0 1 2 2 2 
1 2 2 2 2 
1 3 3 4 5 
2 4 4 5 5 



Right action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 1 1 
0 1 1 1 0 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 1 1 0 1 
0 1 2 1 2 
1 2 1 2 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 1 0 0 
0 1 1 0 1 
0 2 1 1 2 
1 1 2 2 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 0 1 0 
1 0 0 2 1 
1 1 1 3 2 
1 2 2 2 3 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 1 1 1 
1 2 2 2 2 
0 2 2 3 3 
1 3 3 4 5 
2 4 4 5 5 




Bimodule: 2

Number of objects: 6

Left action: 

1 0 0 0 0 0 
0 1 0 1 0 0 
0 0 0 0 1 0 
1 0 0 1 0 1 
0 0 0 0 1 1 
0 1 0 0 1 1 
0 1 1 1 1 2 
1 0 1 1 2 2 

0 1 0 0 0 0 
0 0 0 0 1 0 
1 0 0 1 0 0 
0 0 0 0 1 1 
0 1 0 1 0 1 
1 0 0 0 1 1 
1 0 1 1 1 2 
0 1 1 1 2 2 

0 0 1 0 0 0 
0 0 0 0 0 1 
0 0 0 0 0 1 
0 0 0 1 1 1 
0 0 0 1 1 1 
0 0 1 1 1 1 
1 1 1 1 2 2 
1 1 1 1 2 3 

0 0 0 1 0 0 
0 1 0 0 0 1 
1 0 0 0 0 1 
1 0 1 1 1 1 
0 1 1 1 1 1 
0 0 1 1 2 1 
1 1 1 2 2 3 
1 1 1 1 3 4 

0 0 0 0 1 0 
1 0 0 0 1 1 
0 1 0 0 1 1 
0 1 1 1 2 2 
1 0 1 1 2 2 
1 1 1 2 2 2 
1 1 2 2 4 5 
2 2 2 3 4 6 

0 0 0 0 0 1 
0 0 1 1 1 1 
0 0 1 1 1 1 
1 1 1 1 2 3 
1 1 1 1 2 3 
1 1 1 1 2 4 
2 2 2 3 5 6 
2 2 3 4 6 7 



Right action: 

1 0 0 0 0 0 
0 0 0 0 0 1 
0 1 0 0 1 1 
1 0 0 1 1 1 
1 0 1 1 1 2 
0 1 1 1 2 2 

0 1 0 0 0 0 
0 0 0 0 0 1 
1 0 0 0 1 1 
0 1 0 1 1 1 
0 1 1 1 1 2 
1 0 1 1 2 2 

0 0 1 0 0 0 
0 0 0 1 1 0 
0 0 1 1 1 1 
0 0 0 1 1 2 
1 1 1 1 2 2 
1 1 1 1 2 3 

0 0 0 1 0 0 
0 0 1 1 1 0 
0 0 1 1 2 1 
1 1 1 1 1 2 
1 1 1 2 2 3 
1 1 1 1 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
1 1 1 2 2 2 
1 1 1 1 3 3 
1 1 2 2 4 5 
2 2 2 3 4 6 

0 0 0 0 0 1 
1 1 0 0 1 2 
1 1 1 1 2 4 
1 1 2 2 3 4 
2 2 2 3 5 6 
2 2 3 4 6 7 





EH4-EH1 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 1 0 1 
0 1 0 0 1 
0 0 0 1 1 
0 1 1 1 0 
0 0 1 1 1 
0 1 0 1 1 
1 1 1 1 1 

0 1 0 0 0 
1 1 1 2 1 
0 1 0 2 2 
0 2 1 1 2 
1 2 1 2 2 
0 1 2 2 3 
1 2 2 2 2 
1 2 3 3 3 

0 0 1 0 0 
0 0 1 2 2 
1 1 1 2 1 
0 1 2 1 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 1 2 3 
1 3 2 3 3 

0 0 0 1 0 
0 2 2 1 2 
0 2 2 1 2 
1 1 1 3 2 
1 2 2 2 3 
1 2 2 3 3 
1 2 2 3 3 
1 3 3 4 4 

0 0 0 0 1 
1 2 1 2 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 2 3 3 
1 3 2 3 3 
1 2 3 3 3 
1 3 3 4 5 



Right action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 1 1 
0 1 1 1 0 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 1 1 0 1 
0 1 2 1 2 
1 2 1 2 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 1 0 0 
0 1 1 0 1 
0 2 1 1 2 
1 1 2 2 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 0 1 0 
1 0 0 2 1 
1 1 1 3 2 
1 2 2 2 3 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 1 1 1 
1 2 2 2 2 
0 2 2 3 3 
1 3 3 4 5 
2 4 4 5 5 




Bimodule: 2

Number of objects: 6

Left action: 

1 0 0 0 0 0 
0 1 1 1 1 0 
0 0 0 1 1 1 
0 1 1 0 1 1 
1 0 1 1 1 1 
1 1 1 1 1 1 
0 1 0 1 1 2 
1 0 1 1 2 2 

0 1 0 0 0 0 
0 0 0 1 1 1 
1 0 1 1 1 0 
1 0 1 0 1 1 
0 1 1 1 1 1 
1 0 0 1 1 2 
1 1 1 1 1 1 
0 1 1 1 2 2 

0 0 1 0 0 0 
0 1 1 1 1 1 
1 0 1 1 1 1 
1 1 1 1 1 1 
1 1 1 1 2 1 
1 0 1 1 2 2 
0 1 1 1 2 2 
1 1 1 2 2 3 

0 0 0 1 0 0 
1 1 1 0 1 2 
1 1 1 0 1 2 
0 0 1 2 2 1 
1 1 1 1 2 2 
1 1 1 2 2 2 
1 1 1 2 2 2 
1 1 2 2 3 3 

0 0 0 0 1 0 
1 1 1 1 2 2 
1 1 1 1 2 2 
1 1 1 2 2 2 
1 1 2 2 2 3 
1 1 2 2 3 3 
1 1 2 2 3 3 
2 2 2 3 4 4 

0 0 0 0 0 1 
1 0 1 2 2 2 
0 1 1 2 2 2 
1 1 1 1 2 3 
1 1 1 2 3 3 
1 2 2 2 3 3 
2 1 2 2 3 3 
2 2 3 3 4 4 



Right action: 

1 0 0 0 0 0 
0 1 0 0 0 1 
1 0 1 0 1 1 
1 0 1 1 1 1 
0 1 1 1 2 2 
1 1 1 2 2 2 

0 1 0 0 0 0 
1 0 0 0 0 1 
0 1 1 0 1 1 
0 1 1 1 1 1 
1 0 1 1 2 2 
1 1 1 2 2 2 

0 0 1 0 0 0 
0 0 0 0 1 1 
1 1 1 1 1 1 
1 1 1 1 2 1 
1 1 1 2 2 3 
1 1 2 2 3 3 

0 0 0 1 0 0 
0 0 0 2 1 0 
0 0 1 2 2 1 
1 1 1 1 2 2 
1 1 2 2 3 3 
2 2 2 2 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
1 1 1 2 2 2 
1 1 2 2 2 3 
2 2 2 3 4 4 
2 2 3 3 5 5 

0 0 0 0 0 1 
1 1 1 0 1 1 
1 1 1 1 2 3 
1 1 1 2 3 3 
2 2 3 3 4 4 
2 2 3 4 5 5 





EH1-EH2 bimodules 

Bimodule: 1

Number of objects: 3

Left action: 

1 0 0 
2 1 0 
2 1 1 
0 1 2 
1 1 3 
0 1 4 

0 1 0 
1 0 1 
1 1 2 
1 0 3 
1 2 4 
1 2 5 

0 0 1 
0 1 3 
1 2 6 
2 3 7 
3 4 11 
4 5 13 



Right action: 

1 0 0 
2 1 0 
0 0 1 
0 0 1 
2 1 1 
0 1 3 
0 1 3 
1 1 3 

0 1 0 
1 0 1 
0 1 1 
0 1 1 
1 1 2 
1 1 4 
1 1 4 
1 2 4 

0 0 1 
0 1 3 
1 1 3 
1 1 3 
1 2 6 
3 4 10 
3 4 10 
3 4 11 




Bimodule: 2

Number of objects: 5

Left action: 

1 0 0 0 0 
1 0 1 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 1 1 1 2 
1 0 1 2 2 

0 1 0 0 0 
0 1 1 0 0 
1 0 1 0 1 
0 0 1 1 1 
1 0 1 1 2 
0 1 1 2 2 

0 0 1 0 0 
1 1 1 0 1 
1 1 2 1 2 
1 1 1 2 3 
1 1 3 3 4 
1 1 3 4 5 

0 0 0 1 0 
0 0 0 2 1 
0 0 1 2 3 
1 1 2 2 3 
1 1 3 3 5 
2 2 4 4 5 

0 0 0 0 1 
0 0 1 1 2 
1 1 2 3 3 
1 1 3 3 4 
2 2 4 5 6 
2 2 5 5 8 



Right action: 

1 0 0 0 0 
0 1 1 0 0 
0 0 0 0 1 
0 1 0 1 0 
1 0 1 0 1 
0 0 1 1 2 
1 0 1 2 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 0 0 
1 0 0 1 0 
0 0 0 0 1 
0 1 1 0 1 
0 1 1 2 1 
0 0 1 1 2 
1 0 1 1 2 

0 0 1 0 0 
1 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
1 1 2 1 2 
1 1 2 3 4 
1 1 2 3 4 
1 1 3 3 4 

0 0 0 1 0 
0 0 0 2 1 
1 0 1 1 1 
0 1 1 1 1 
0 0 1 2 3 
1 2 3 3 4 
2 1 3 3 4 
1 1 3 3 5 

0 0 0 0 1 
0 0 1 1 2 
0 1 1 1 2 
1 0 1 1 2 
1 1 2 3 3 
2 1 4 4 6 
1 2 4 4 6 
2 2 4 5 6 




Bimodule: 3

Number of objects: 6

Left action: 

1 0 0 0 0 0 
1 1 0 0 0 0 
0 1 0 0 1 0 
0 0 0 0 0 1 
0 0 0 0 1 1 
0 0 1 1 0 1 

0 1 0 0 0 0 
1 1 0 0 1 0 
1 1 0 0 1 1 
0 0 1 1 1 1 
0 1 1 1 1 2 
0 0 1 1 1 3 

0 0 1 0 0 0 
0 0 1 0 0 1 
0 0 0 1 1 2 
0 1 1 1 1 2 
0 1 1 2 2 3 
1 1 2 1 2 4 

0 0 0 1 0 0 
0 0 0 1 0 1 
0 0 1 0 1 2 
0 1 1 1 1 2 
0 1 2 1 2 3 
1 1 1 2 2 4 

0 0 0 0 1 0 
0 1 0 0 1 1 
1 1 1 1 1 2 
0 1 1 1 1 3 
1 1 2 2 2 4 
0 1 2 2 3 5 

0 0 0 0 0 1 
0 0 1 1 1 2 
0 1 2 2 2 4 
1 1 2 2 3 5 
1 2 3 3 4 8 
1 3 4 4 5 9 



Right action: 

1 0 0 0 0 0 
1 1 0 0 0 0 
0 0 0 1 0 0 
0 0 1 0 0 0 
0 1 0 0 1 0 
0 0 1 0 0 1 
0 0 0 1 0 1 
0 0 0 0 1 1 

0 1 0 0 0 0 
1 1 0 0 1 0 
0 0 0 0 0 1 
0 0 0 0 0 1 
1 1 0 0 1 1 
0 0 1 1 1 2 
0 0 1 1 1 2 
0 1 1 1 1 2 

0 0 1 0 0 0 
0 0 0 1 0 1 
1 0 0 1 0 1 
0 0 0 0 1 1 
0 0 1 0 1 2 
1 1 2 1 1 3 
0 1 1 1 2 3 
0 1 1 2 2 3 

0 0 0 1 0 0 
0 0 1 0 0 1 
0 0 0 0 1 1 
1 0 1 0 0 1 
0 0 0 1 1 2 
0 1 1 1 2 3 
1 1 1 2 1 3 
0 1 2 1 2 3 

0 0 0 0 1 0 
0 1 0 0 1 1 
0 0 1 0 1 1 
0 0 0 1 1 1 
1 1 1 1 1 2 
0 1 1 2 2 4 
0 1 2 1 2 4 
1 1 2 2 2 4 

0 0 0 0 0 1 
0 0 1 1 1 2 
0 1 1 1 1 2 
0 1 1 1 1 2 
0 1 2 2 2 4 
1 2 3 3 4 7 
1 2 3 3 4 7 
1 2 3 3 4 8 





EH2-EH2 bimodules 

Bimodule: 1

Number of objects: 3

Left action: 

1 0 0 
2 1 0 
0 0 1 
0 0 1 
2 1 1 
0 1 3 
0 1 3 
1 1 3 

0 1 0 
1 0 1 
0 1 1 
0 1 1 
1 1 2 
1 1 4 
1 1 4 
1 2 4 

0 0 1 
0 1 3 
1 1 3 
1 1 3 
1 2 6 
3 4 10 
3 4 10 
3 4 11 



Right action: 

1 0 0 
2 1 0 
0 0 1 
0 0 1 
2 1 1 
0 1 3 
0 1 3 
1 1 3 

0 1 0 
1 0 1 
0 1 1 
0 1 1 
1 1 2 
1 1 4 
1 1 4 
1 2 4 

0 0 1 
0 1 3 
1 1 3 
1 1 3 
1 2 6 
3 4 10 
3 4 10 
3 4 11 




Bimodule: 2

Number of objects: 8

Left action: 

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 1 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 1 0 0 1 0 0 1 
0 0 0 1 0 1 1 1 
0 0 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 0 1 0 
1 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 0 1 
0 0 0 0 1 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 1 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
1 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 1 
0 1 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 0 1 1 1 1 

0 0 0 0 1 0 0 0 
0 1 0 0 1 0 0 1 
0 0 0 0 0 1 0 1 
0 0 0 0 0 0 1 1 
1 1 0 0 1 1 1 1 
0 0 1 0 1 2 2 2 
0 0 0 1 1 2 2 2 
0 1 1 1 1 2 2 2 

0 0 0 0 0 1 0 0 
0 0 0 1 0 1 1 1 
0 1 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 0 1 2 2 2 
0 1 1 1 2 3 3 4 
1 1 1 1 2 4 3 3 
0 1 1 1 2 3 4 4 

0 0 0 0 0 0 1 0 
0 0 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 1 1 2 2 2 
1 1 1 1 2 3 4 3 
0 1 1 1 2 3 3 4 
0 1 1 1 2 4 3 4 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 1 0 1 1 1 1 
0 0 0 1 1 1 1 1 
0 1 1 1 1 2 2 2 
0 1 1 1 2 4 3 4 
0 1 1 1 2 3 4 4 
1 1 1 1 2 4 4 4 



Right action: 

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 1 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 1 0 0 1 0 0 1 
0 0 0 1 0 1 1 1 
0 0 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
1 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 1 
0 0 0 0 1 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 1 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 1 0 
1 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 0 1 
0 1 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 0 1 1 1 1 

0 0 0 0 1 0 0 0 
0 1 0 0 1 0 0 1 
0 0 0 0 0 1 0 1 
0 0 0 0 0 0 1 1 
1 1 0 0 1 1 1 1 
0 0 1 0 1 2 2 2 
0 0 0 1 1 2 2 2 
0 1 1 1 1 2 2 2 

0 0 0 0 0 1 0 0 
0 0 1 0 0 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 2 2 2 
1 1 1 1 2 4 3 3 
0 1 1 1 2 3 3 4 
0 1 1 1 2 3 4 4 

0 0 0 0 0 0 1 0 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 0 1 1 1 
0 0 1 0 1 2 2 2 
0 1 1 1 2 3 3 4 
1 1 1 1 2 3 4 3 
0 1 1 1 2 4 3 4 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 1 1 1 
0 0 1 0 1 1 1 1 
0 1 1 1 1 2 2 2 
0 1 1 1 2 3 4 4 
0 1 1 1 2 4 3 4 
1 1 1 1 2 4 4 4 




Bimodule: 3

Number of objects: 8

Left action: 

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 1 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 1 0 0 1 0 0 1 
0 0 1 0 0 1 1 1 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
1 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 1 
0 1 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
1 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 0 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 0 1 1 1 
0 0 1 0 1 1 1 1 

0 0 0 0 1 0 0 0 
0 1 0 0 1 0 0 1 
0 0 0 0 0 0 1 1 
0 0 0 0 0 1 0 1 
1 1 0 0 1 1 1 1 
0 0 0 1 1 2 2 2 
0 0 1 0 1 2 2 2 
0 1 1 1 1 2 2 2 

0 0 0 0 0 1 0 0 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 0 1 1 1 
0 0 1 0 1 2 2 2 
1 1 1 1 2 4 3 3 
0 1 1 1 2 3 3 4 
0 1 1 1 2 3 4 4 

0 0 0 0 0 0 1 0 
0 0 1 0 0 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 2 2 2 
0 1 1 1 2 3 3 4 
1 1 1 1 2 3 4 3 
0 1 1 1 2 4 3 4 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 1 1 1 
0 0 1 0 1 1 1 1 
0 1 1 1 1 2 2 2 
0 1 1 1 2 3 4 4 
0 1 1 1 2 4 3 4 
1 1 1 1 2 4 4 4 



Right action: 

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 1 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 1 0 0 1 0 0 1 
0 0 0 1 0 1 1 1 
0 0 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
1 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 1 
0 0 0 0 1 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 1 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 1 0 
1 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 0 1 
0 1 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 0 1 1 1 1 

0 0 0 0 1 0 0 0 
0 1 0 0 1 0 0 1 
0 0 0 0 0 1 0 1 
0 0 0 0 0 0 1 1 
1 1 0 0 1 1 1 1 
0 0 1 0 1 2 2 2 
0 0 0 1 1 2 2 2 
0 1 1 1 1 2 2 2 

0 0 0 0 0 1 0 0 
0 0 1 0 0 1 1 1 
0 1 1 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 2 2 2 
1 1 1 1 2 4 3 3 
0 1 1 1 2 3 3 4 
0 1 1 1 2 3 4 4 

0 0 0 0 0 0 1 0 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 0 1 1 1 
0 0 1 0 1 2 2 2 
0 1 1 1 2 3 3 4 
1 1 1 1 2 3 4 3 
0 1 1 1 2 4 3 4 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 1 1 1 1 
0 0 1 0 1 1 1 1 
0 1 1 1 1 2 2 2 
0 1 1 1 2 3 4 4 
0 1 1 1 2 4 3 4 
1 1 1 1 2 4 4 4 





EH3-EH2 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 1 0 0 0 
0 0 1 0 0 
0 0 1 1 0 
0 1 0 1 0 
0 0 0 1 1 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 0 0 1 1 
1 0 1 1 0 
0 1 1 1 2 
1 2 1 1 1 
0 1 2 1 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 1 0 0 
1 1 0 1 0 
0 0 0 1 1 
1 1 2 1 1 
0 1 1 1 2 
0 2 1 1 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 0 1 0 
0 1 1 0 1 
0 1 1 0 1 
1 1 1 2 2 
1 1 1 2 2 
1 1 1 3 2 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 0 1 1 1 
0 1 0 1 1 
0 2 1 2 2 
0 1 2 2 2 
1 2 2 2 2 
1 3 3 4 5 
2 4 4 5 5 



Right action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 0 1 
0 0 0 0 1 
0 0 0 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
0 1 2 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 3 2 3 3 

0 0 1 0 0 
0 1 1 0 1 
0 1 0 1 1 
0 1 0 1 1 
0 2 1 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 2 3 3 3 

0 0 0 1 0 
1 0 0 2 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 3 2 
1 3 3 3 4 
1 3 3 3 4 
1 3 3 4 4 

0 0 0 0 1 
0 1 1 1 1 
1 1 1 1 1 
1 1 1 1 1 
1 2 2 2 2 
1 3 3 4 4 
1 3 3 4 4 
1 3 3 4 5 





EH4-EH2 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 1 0 1 
0 1 0 0 1 
0 0 0 1 1 
0 1 1 1 0 
0 0 1 1 1 
0 1 0 1 1 
1 1 1 1 1 

0 1 0 0 0 
1 1 1 2 1 
0 1 0 2 2 
0 2 1 1 2 
1 2 1 2 2 
0 1 2 2 3 
1 2 2 2 2 
1 2 3 3 3 

0 0 1 0 0 
0 0 1 2 2 
1 1 1 2 1 
0 1 2 1 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 1 2 3 
1 3 2 3 3 

0 0 0 1 0 
0 2 2 1 2 
0 2 2 1 2 
1 1 1 3 2 
1 2 2 2 3 
1 2 2 3 3 
1 2 2 3 3 
1 3 3 4 4 

0 0 0 0 1 
1 2 1 2 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 2 3 3 
1 3 2 3 3 
1 2 3 3 3 
1 3 3 4 5 



Right action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 0 1 
0 0 0 0 1 
0 0 0 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
0 1 2 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 3 2 3 3 

0 0 1 0 0 
0 1 1 0 1 
0 1 0 1 1 
0 1 0 1 1 
0 2 1 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 2 3 3 3 

0 0 0 1 0 
1 0 0 2 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 3 2 
1 3 3 3 4 
1 3 3 3 4 
1 3 3 4 4 

0 0 0 0 1 
0 1 1 1 1 
1 1 1 1 1 
1 1 1 1 1 
1 2 2 2 2 
1 3 3 4 4 
1 3 3 4 4 
1 3 3 4 5 




Bimodule: 2

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 0 1 1 
0 0 0 1 1 
0 1 1 0 1 
0 0 1 1 1 
1 0 1 1 1 
1 0 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 0 0 1 1 
0 0 0 1 1 
1 0 1 0 1 
0 0 1 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 0 1 1 2 

0 0 1 0 0 
0 0 1 2 2 
0 0 1 2 2 
1 1 2 1 2 
1 1 1 2 3 
1 1 2 2 3 
1 1 2 2 3 
1 1 3 3 4 

0 0 0 1 0 
1 1 2 1 2 
1 1 2 1 2 
0 0 1 2 3 
1 1 2 2 3 
1 1 2 3 3 
1 1 2 3 3 
1 1 3 3 5 

0 0 0 0 1 
1 1 2 2 3 
1 1 2 2 3 
1 1 2 3 3 
1 1 3 3 4 
1 1 3 3 5 
1 1 3 3 5 
2 2 4 5 6 



Right action: 

1 0 0 0 0 
0 1 1 0 0 
0 0 0 0 1 
0 1 0 1 0 
1 0 1 0 1 
0 0 1 1 2 
1 0 1 2 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 0 0 
1 0 0 1 0 
0 0 0 0 1 
0 1 1 0 1 
0 1 1 2 1 
0 0 1 1 2 
1 0 1 1 2 

0 0 1 0 0 
1 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
1 1 2 1 2 
1 1 2 3 4 
1 1 2 3 4 
1 1 3 3 4 

0 0 0 1 0 
0 0 0 2 1 
1 0 1 1 1 
0 1 1 1 1 
0 0 1 2 3 
1 2 3 3 4 
2 1 3 3 4 
1 1 3 3 5 

0 0 0 0 1 
0 0 1 1 2 
0 1 1 1 2 
1 0 1 1 2 
1 1 2 3 3 
2 1 4 4 6 
1 2 4 4 6 
2 2 4 5 6 





EH1-EH3 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 1 1 
0 1 1 1 0 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 1 1 0 1 
0 1 2 1 2 
1 2 1 2 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 1 0 0 
0 1 1 0 1 
0 2 1 1 2 
1 1 2 2 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 0 1 0 
1 0 0 2 1 
1 1 1 3 2 
1 2 2 2 3 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 1 1 1 
1 2 2 2 2 
0 2 2 3 3 
1 3 3 4 5 
2 4 4 5 5 



Right action: 

1 0 0 0 0 
0 0 1 0 0 
0 1 0 0 0 
0 0 1 1 0 
0 1 0 1 0 
0 0 0 1 1 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 1 0 
0 0 0 1 1 
0 1 1 1 2 
1 2 1 1 1 
0 1 2 1 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 1 0 0 
0 0 0 1 1 
1 1 0 1 0 
1 1 2 1 1 
0 1 1 1 2 
0 2 1 1 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 0 1 0 
0 1 1 0 1 
0 1 1 0 1 
1 1 1 2 2 
1 1 1 2 2 
1 1 1 3 2 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 0 1 1 
0 0 1 1 1 
0 2 1 2 2 
0 1 2 2 2 
1 2 2 2 2 
1 3 3 4 5 
2 4 4 5 5 




Bimodule: 2

Number of objects: 6

Left action: 

1 0 0 0 0 0 
0 0 0 0 0 1 
0 1 0 0 1 1 
1 0 0 1 1 1 
1 0 1 1 1 2 
0 1 1 1 2 2 

0 1 0 0 0 0 
0 0 0 0 0 1 
1 0 0 0 1 1 
0 1 0 1 1 1 
0 1 1 1 1 2 
1 0 1 1 2 2 

0 0 1 0 0 0 
0 0 0 1 1 0 
0 0 1 1 1 1 
0 0 0 1 1 2 
1 1 1 1 2 2 
1 1 1 1 2 3 

0 0 0 1 0 0 
0 0 1 1 1 0 
0 0 1 1 2 1 
1 1 1 1 1 2 
1 1 1 2 2 3 
1 1 1 1 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
1 1 1 2 2 2 
1 1 1 1 3 3 
1 1 2 2 4 5 
2 2 2 3 4 6 

0 0 0 0 0 1 
1 1 0 0 1 2 
1 1 1 1 2 4 
1 1 2 2 3 4 
2 2 2 3 5 6 
2 2 3 4 6 7 



Right action: 

1 0 0 0 0 0 
0 0 0 0 1 0 
0 1 0 1 0 0 
1 0 0 1 0 1 
0 0 0 0 1 1 
0 1 0 0 1 1 
0 1 1 1 1 2 
1 0 1 1 2 2 

0 1 0 0 0 0 
1 0 0 1 0 0 
0 0 0 0 1 0 
0 0 0 0 1 1 
0 1 0 1 0 1 
1 0 0 0 1 1 
1 0 1 1 1 2 
0 1 1 1 2 2 

0 0 1 0 0 0 
0 0 0 0 0 1 
0 0 0 0 0 1 
0 0 0 1 1 1 
0 0 0 1 1 1 
0 0 1 1 1 1 
1 1 1 1 2 2 
1 1 1 1 2 3 

0 0 0 1 0 0 
1 0 0 0 0 1 
0 1 0 0 0 1 
1 0 1 1 1 1 
0 1 1 1 1 1 
0 0 1 1 2 1 
1 1 1 2 2 3 
1 1 1 1 3 4 

0 0 0 0 1 0 
0 1 0 0 1 1 
1 0 0 0 1 1 
0 1 1 1 2 2 
1 0 1 1 2 2 
1 1 1 2 2 2 
1 1 2 2 4 5 
2 2 2 3 4 6 

0 0 0 0 0 1 
0 0 1 1 1 1 
0 0 1 1 1 1 
1 1 1 1 2 3 
1 1 1 1 2 3 
1 1 1 1 2 4 
2 2 2 3 5 6 
2 2 3 4 6 7 





EH2-EH3 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 0 1 
0 0 0 0 1 
0 0 0 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
0 1 2 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 3 2 3 3 

0 0 1 0 0 
0 1 1 0 1 
0 1 0 1 1 
0 1 0 1 1 
0 2 1 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 2 3 3 3 

0 0 0 1 0 
1 0 0 2 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 3 2 
1 3 3 3 4 
1 3 3 3 4 
1 3 3 4 4 

0 0 0 0 1 
0 1 1 1 1 
1 1 1 1 1 
1 1 1 1 1 
1 2 2 2 2 
1 3 3 4 4 
1 3 3 4 4 
1 3 3 4 5 



Right action: 

1 0 0 0 0 
0 0 1 0 0 
0 1 0 0 0 
0 0 1 1 0 
0 1 0 1 0 
0 0 0 1 1 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 1 0 
0 0 0 1 1 
0 1 1 1 2 
1 2 1 1 1 
0 1 2 1 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 1 0 0 
0 0 0 1 1 
1 1 0 1 0 
1 1 2 1 1 
0 1 1 1 2 
0 2 1 1 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 0 1 0 
0 1 1 0 1 
0 1 1 0 1 
1 1 1 2 2 
1 1 1 2 2 
1 1 1 3 2 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 0 1 1 
0 0 1 1 1 
0 2 1 2 2 
0 1 2 2 2 
1 2 2 2 2 
1 3 3 4 5 
2 4 4 5 5 





EH3-EH3 bimodules 

Bimodule: 1

Number of objects: 8

Left action: 

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
0 0 0 0 0 1 0 0 
1 0 0 0 1 0 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
0 0 1 0 0 0 0 1 
0 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 

0 0 1 0 0 0 0 0 
1 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 0 1 
0 0 0 1 0 0 1 1 
0 0 0 0 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 0 1 
0 0 1 0 0 0 1 0 
0 0 0 0 0 1 1 1 
1 0 0 1 0 0 1 1 
0 0 0 0 1 1 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 3 

0 0 0 0 1 0 0 0 
0 1 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
1 0 0 0 1 0 1 1 
0 0 0 0 0 1 1 1 
0 0 0 1 0 1 1 1 
0 1 0 1 1 1 2 2 
0 0 1 1 1 1 2 3 

0 0 0 0 0 1 0 0 
0 0 1 0 0 0 0 1 
0 1 0 0 0 0 0 1 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
1 0 0 1 1 1 1 1 
0 0 0 1 1 1 2 3 
0 1 1 1 1 1 3 3 

0 0 0 0 0 0 1 0 
0 0 0 1 0 0 1 1 
0 0 0 0 1 0 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 2 
0 0 0 1 1 1 2 3 
1 1 1 2 2 2 4 5 
0 1 1 2 2 3 5 6 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
0 1 0 1 1 1 2 3 
0 0 1 1 1 1 2 3 
0 1 1 1 1 1 3 3 
0 1 1 2 2 3 5 6 
1 1 1 3 3 3 6 7 



Right action: 

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
0 0 1 0 0 0 0 1 
0 0 0 1 0 0 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
1 0 0 0 1 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 0 1 
0 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
1 0 0 1 0 0 1 1 
0 0 0 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 1 1 2 2 
0 0 1 1 1 1 2 3 

0 0 0 0 1 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 1 1 
1 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 3 

0 0 0 0 0 1 0 0 
0 1 0 0 0 0 0 1 
0 0 1 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 1 1 
0 0 0 1 1 1 2 3 
0 1 1 1 1 1 3 3 

0 0 0 0 0 0 1 0 
0 0 0 1 0 0 1 1 
0 0 0 0 1 0 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 2 
0 0 0 1 1 1 2 3 
1 1 1 2 2 2 4 5 
0 1 1 2 2 3 5 6 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
0 1 0 1 1 1 2 3 
0 0 1 1 1 1 2 3 
0 1 1 1 1 1 3 3 
0 1 1 2 2 3 5 6 
1 1 1 3 3 3 6 7 




Bimodule: 2

Number of objects: 8

Left action: 

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 1 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 1 0 0 0 0 1 
0 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
1 0 0 1 0 0 0 0 
0 0 0 0 0 0 0 1 
0 0 1 0 0 0 1 0 
0 1 0 0 0 0 0 1 
0 0 0 1 0 0 1 1 
0 0 0 0 1 1 1 1 

0 0 0 1 0 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
1 0 0 1 0 0 1 1 
0 0 0 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 3 

0 0 0 0 1 0 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
0 0 0 0 0 1 1 1 
1 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 
0 1 0 1 1 1 2 2 
0 0 1 1 1 1 2 3 

0 0 0 0 0 1 0 0 
0 1 0 0 0 0 0 1 
0 0 1 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 1 1 
0 0 0 1 1 1 2 3 
0 1 1 1 1 1 3 3 

0 0 0 0 0 0 1 0 
0 0 0 0 1 0 1 1 
0 0 0 1 0 0 1 1 
0 1 0 1 1 1 2 2 
0 0 1 1 1 1 2 2 
0 0 0 1 1 1 2 3 
1 1 1 2 2 2 4 5 
0 1 1 2 2 3 5 6 

0 0 0 0 0 0 0 1 
0 0 0 1 0 1 1 1 
0 0 0 0 1 1 1 1 
0 0 1 1 1 1 2 3 
0 1 0 1 1 1 2 3 
0 1 1 1 1 1 3 3 
0 1 1 2 2 3 5 6 
1 1 1 3 3 3 6 7 



Right action: 

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 0 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
0 0 1 0 0 0 0 1 
0 0 0 1 0 0 1 1 
0 0 0 0 1 1 1 1 

0 0 1 0 0 0 0 0 
0 0 0 0 0 1 0 0 
1 0 0 0 1 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 0 1 
0 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 

0 0 0 1 0 0 0 0 
0 0 0 0 0 0 0 1 
0 1 0 0 0 0 1 0 
1 0 0 1 0 0 1 1 
0 0 0 0 0 1 1 1 
0 0 0 0 1 1 1 1 
0 1 0 1 1 1 2 2 
0 0 1 1 1 1 2 3 

0 0 0 0 1 0 0 0 
0 0 1 0 0 0 1 0 
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 1 1 
1 0 0 0 1 0 1 1 
0 0 0 1 0 1 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 3 

0 0 0 0 0 1 0 0 
0 1 0 0 0 0 0 1 
0 0 1 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 1 1 
0 0 0 1 1 1 2 3 
0 1 1 1 1 1 3 3 

0 0 0 0 0 0 1 0 
0 0 0 1 0 0 1 1 
0 0 0 0 1 0 1 1 
0 0 1 1 1 1 2 2 
0 1 0 1 1 1 2 2 
0 0 0 1 1 1 2 3 
1 1 1 2 2 2 4 5 
0 1 1 2 2 3 5 6 

0 0 0 0 0 0 0 1 
0 0 0 0 1 1 1 1 
0 0 0 1 0 1 1 1 
0 1 0 1 1 1 2 3 
0 0 1 1 1 1 2 3 
0 1 1 1 1 1 3 3 
0 1 1 2 2 3 5 6 
1 1 1 3 3 3 6 7 





EH4-EH3 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 1 1 0 0 
0 1 0 1 0 
1 0 0 0 1 
0 1 0 0 1 
0 0 0 1 1 
0 0 1 0 1 
0 0 1 1 1 

0 1 0 0 0 
1 0 1 0 2 
1 0 0 1 2 
0 2 1 1 1 
1 1 1 1 2 
0 1 1 2 2 
0 1 2 1 2 
0 1 2 2 3 

0 0 1 0 0 
0 0 1 2 2 
1 1 1 1 2 
0 1 1 2 2 
0 1 2 1 3 
0 1 2 2 3 
1 2 1 2 3 
1 2 3 2 4 

0 0 0 1 0 
1 1 1 1 2 
0 0 2 1 2 
0 1 2 1 2 
0 1 1 2 3 
1 2 2 1 3 
0 1 2 2 3 
1 2 2 3 4 

0 0 0 0 1 
0 2 2 2 3 
0 2 2 2 3 
1 1 2 2 4 
1 2 3 3 4 
1 2 3 3 5 
1 2 3 3 5 
1 3 4 4 7 



Right action: 

1 0 0 0 0 
0 1 0 0 0 
0 1 0 0 0 
0 0 0 0 1 
0 0 0 0 1 
1 0 0 0 1 
0 0 1 1 1 
0 1 1 1 1 

0 1 0 0 0 
1 0 0 0 1 
1 0 0 0 1 
0 1 1 1 1 
0 1 1 1 1 
0 2 1 1 1 
0 1 2 2 3 
1 1 2 2 4 

0 0 1 0 0 
0 0 1 0 1 
0 0 1 0 1 
0 1 1 1 2 
0 1 1 1 2 
0 1 2 1 2 
1 2 2 3 4 
1 2 3 3 5 

0 0 0 1 0 
0 0 0 1 1 
0 0 0 1 1 
0 1 1 1 2 
0 1 1 1 2 
0 1 1 2 2 
1 2 3 2 4 
1 2 3 3 5 

0 0 0 0 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 2 2 3 
1 1 2 2 3 
1 1 2 2 4 
1 3 4 4 7 
1 4 5 5 8 





EH1-EH4 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 1 1 
0 1 1 1 0 
1 1 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 1 1 0 1 
0 1 2 1 2 
1 2 1 2 2 
1 3 2 3 3 
1 2 3 4 4 

0 0 1 0 0 
0 1 1 0 1 
0 2 1 1 2 
1 1 2 2 2 
1 2 3 3 3 
1 3 2 4 4 

0 0 0 1 0 
1 0 0 2 1 
1 1 1 3 2 
1 2 2 2 3 
1 3 3 4 4 
1 4 4 4 5 

0 0 0 0 1 
0 1 1 1 1 
1 2 2 2 2 
0 2 2 3 3 
1 3 3 4 5 
2 4 4 5 5 



Right action: 

1 0 0 0 0 
0 1 0 0 1 
0 0 1 0 1 
0 0 0 1 1 
0 1 1 1 0 
0 0 1 1 1 
0 1 0 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 0 2 2 
1 1 1 2 1 
0 2 1 1 2 
1 2 1 2 2 
0 1 2 2 3 
1 2 2 2 2 
1 2 3 3 3 

0 0 1 0 0 
1 1 1 2 1 
0 0 1 2 2 
0 1 2 1 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 1 2 3 
1 3 2 3 3 

0 0 0 1 0 
0 2 2 1 2 
0 2 2 1 2 
1 1 1 3 2 
1 2 2 2 3 
1 2 2 3 3 
1 2 2 3 3 
1 3 3 4 4 

0 0 0 0 1 
1 1 2 2 2 
1 2 1 2 2 
1 2 2 2 2 
0 2 2 3 3 
1 3 2 3 3 
1 2 3 3 3 
1 3 3 4 5 




Bimodule: 2

Number of objects: 6

Left action: 

1 0 0 0 0 0 
0 1 0 0 0 1 
1 0 1 0 1 1 
1 0 1 1 1 1 
0 1 1 1 2 2 
1 1 1 2 2 2 

0 1 0 0 0 0 
1 0 0 0 0 1 
0 1 1 0 1 1 
0 1 1 1 1 1 
1 0 1 1 2 2 
1 1 1 2 2 2 

0 0 1 0 0 0 
0 0 0 0 1 1 
1 1 1 1 1 1 
1 1 1 1 2 1 
1 1 1 2 2 3 
1 1 2 2 3 3 

0 0 0 1 0 0 
0 0 0 2 1 0 
0 0 1 2 2 1 
1 1 1 1 2 2 
1 1 2 2 3 3 
2 2 2 2 3 4 

0 0 0 0 1 0 
0 0 1 1 1 1 
1 1 1 2 2 2 
1 1 2 2 2 3 
2 2 2 3 4 4 
2 2 3 3 5 5 

0 0 0 0 0 1 
1 1 1 0 1 1 
1 1 1 1 2 3 
1 1 1 2 3 3 
2 2 3 3 4 4 
2 2 3 4 5 5 



Right action: 

1 0 0 0 0 0 
0 0 0 1 1 1 
0 1 1 1 1 0 
0 1 1 0 1 1 
1 0 1 1 1 1 
1 1 1 1 1 1 
0 1 0 1 1 2 
1 0 1 1 2 2 

0 1 0 0 0 0 
1 0 1 1 1 0 
0 0 0 1 1 1 
1 0 1 0 1 1 
0 1 1 1 1 1 
1 0 0 1 1 2 
1 1 1 1 1 1 
0 1 1 1 2 2 

0 0 1 0 0 0 
1 0 1 1 1 1 
0 1 1 1 1 1 
1 1 1 1 1 1 
1 1 1 1 2 1 
1 0 1 1 2 2 
0 1 1 1 2 2 
1 1 1 2 2 3 

0 0 0 1 0 0 
1 1 1 0 1 2 
1 1 1 0 1 2 
0 0 1 2 2 1 
1 1 1 1 2 2 
1 1 1 2 2 2 
1 1 1 2 2 2 
1 1 2 2 3 3 

0 0 0 0 1 0 
1 1 1 1 2 2 
1 1 1 1 2 2 
1 1 1 2 2 2 
1 1 2 2 2 3 
1 1 2 2 3 3 
1 1 2 2 3 3 
2 2 2 3 4 4 

0 0 0 0 0 1 
0 1 1 2 2 2 
1 0 1 2 2 2 
1 1 1 1 2 3 
1 1 1 2 3 3 
1 2 2 2 3 3 
2 1 2 2 3 3 
2 2 3 3 4 4 





EH2-EH4 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 0 0 1 0 
0 0 0 0 1 
0 0 0 0 1 
0 0 0 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
0 1 2 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 3 2 3 3 

0 0 1 0 0 
0 1 1 0 1 
0 1 0 1 1 
0 1 0 1 1 
0 2 1 1 2 
1 2 2 3 3 
1 2 2 3 3 
1 2 3 3 3 

0 0 0 1 0 
1 0 0 2 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 1 3 2 
1 3 3 3 4 
1 3 3 3 4 
1 3 3 4 4 

0 0 0 0 1 
0 1 1 1 1 
1 1 1 1 1 
1 1 1 1 1 
1 2 2 2 2 
1 3 3 4 4 
1 3 3 4 4 
1 3 3 4 5 



Right action: 

1 0 0 0 0 
0 1 0 0 1 
0 0 1 0 1 
0 0 0 1 1 
0 1 1 1 0 
0 0 1 1 1 
0 1 0 1 1 
1 1 1 1 1 

0 1 0 0 0 
0 1 0 2 2 
1 1 1 2 1 
0 2 1 1 2 
1 2 1 2 2 
0 1 2 2 3 
1 2 2 2 2 
1 2 3 3 3 

0 0 1 0 0 
1 1 1 2 1 
0 0 1 2 2 
0 1 2 1 2 
1 1 2 2 2 
1 2 2 2 2 
0 2 1 2 3 
1 3 2 3 3 

0 0 0 1 0 
0 2 2 1 2 
0 2 2 1 2 
1 1 1 3 2 
1 2 2 2 3 
1 2 2 3 3 
1 2 2 3 3 
1 3 3 4 4 

0 0 0 0 1 
1 1 2 2 2 
1 2 1 2 2 
1 2 2 2 2 
0 2 2 3 3 
1 3 2 3 3 
1 2 3 3 3 
1 3 3 4 5 




Bimodule: 2

Number of objects: 5

Left action: 

1 0 0 0 0 
0 1 1 0 0 
0 1 0 1 0 
0 0 0 0 1 
1 0 1 0 1 
0 0 1 1 2 
1 0 1 2 1 
0 1 1 1 2 

0 1 0 0 0 
1 0 1 0 0 
0 0 0 0 1 
1 0 0 1 0 
0 1 1 0 1 
0 1 1 2 1 
0 0 1 1 2 
1 0 1 1 2 

0 0 1 0 0 
1 1 1 0 1 
0 0 1 1 1 
0 0 1 1 1 
1 1 2 1 2 
1 1 2 3 4 
1 1 2 3 4 
1 1 3 3 4 

0 0 0 1 0 
0 0 0 2 1 
0 1 1 1 1 
1 0 1 1 1 
0 0 1 2 3 
1 2 3 3 4 
2 1 3 3 4 
1 1 3 3 5 

0 0 0 0 1 
0 0 1 1 2 
1 0 1 1 2 
0 1 1 1 2 
1 1 2 3 3 
2 1 4 4 6 
1 2 4 4 6 
2 2 4 5 6 



Right action: 

1 0 0 0 0 
0 0 0 1 1 
0 0 0 1 1 
0 1 1 0 1 
0 0 1 1 1 
1 0 1 1 1 
1 0 1 1 1 
0 1 1 1 2 

0 1 0 0 0 
0 0 0 1 1 
0 0 0 1 1 
1 0 1 0 1 
0 0 1 1 1 
0 1 1 1 1 
0 1 1 1 1 
1 0 1 1 2 

0 0 1 0 0 
0 0 1 2 2 
0 0 1 2 2 
1 1 2 1 2 
1 1 1 2 3 
1 1 2 2 3 
1 1 2 2 3 
1 1 3 3 4 

0 0 0 1 0 
1 1 2 1 2 
1 1 2 1 2 
0 0 1 2 3 
1 1 2 2 3 
1 1 2 3 3 
1 1 2 3 3 
1 1 3 3 5 

0 0 0 0 1 
1 1 2 2 3 
1 1 2 2 3 
1 1 2 3 3 
1 1 3 3 4 
1 1 3 3 5 
1 1 3 3 5 
2 2 4 5 6 





EH3-EH4 bimodules 

Bimodule: 1

Number of objects: 5

Left action: 

1 0 0 0 0 
0 1 0 0 0 
0 1 0 0 0 
0 0 0 0 1 
0 0 0 0 1 
1 0 0 0 1 
0 0 1 1 1 
0 1 1 1 1 

0 1 0 0 0 
1 0 0 0 1 
1 0 0 0 1 
0 1 1 1 1 
0 1 1 1 1 
0 2 1 1 1 
0 1 2 2 3 
1 1 2 2 4 

0 0 1 0 0 
0 0 1 0 1 
0 0 1 0 1 
0 1 1 1 2 
0 1 1 1 2 
0 1 2 1 2 
1 2 2 3 4 
1 2 3 3 5 

0 0 0 1 0 
0 0 0 1 1 
0 0 0 1 1 
0 1 1 1 2 
0 1 1 1 2 
0 1 1 2 2 
1 2 3 2 4 
1 2 3 3 5 

0 0 0 0 1 
0 1 1 1 1 
0 1 1 1 1 
1 1 2 2 3 
1 1 2 2 3 
1 1 2 2 4 
1 3 4 4 7 
1 4 5 5 8 



Right action: 

1 0 0 0 0 
0 1 0 1 0 
0 1 1 0 0 
1 0 0 0 1 
0 1 0 0 1 
0 0 0 1 1 
0 0 1 0 1 
0 0 1 1 1 

0 1 0 0 0 
1 0 0 1 2 
1 0 1 0 2 
0 2 1 1 1 
1 1 1 1 2 
0 1 1 2 2 
0 1 2 1 2 
0 1 2 2 3 

0 0 1 0 0 
1 1 1 1 2 
0 0 1 2 2 
0 1 1 2 2 
0 1 2 1 3 
0 1 2 2 3 
1 2 1 2 3 
1 2 3 2 4 

0 0 0 1 0 
0 0 2 1 2 
1 1 1 1 2 
0 1 2 1 2 
0 1 1 2 3 
1 2 2 1 3 
0 1 2 2 3 
1 2 2 3 4 

0 0 0 0 1 
0 2 2 2 3 
0 2 2 2 3 
1 1 2 2 4 
1 2 3 3 4 
1 2 3 3 5 
1 2 3 3 5 
1 3 4 4 7 





EH4-EH4 bimodules 

Bimodule: 1

Number of objects: 8

Left action: 

1 0 0 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 0 1 
0 1 1 0 1 1 0 1 
0 1 0 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 1 1 1 1 2 2 

0 0 1 0 0 0 0 0 
1 0 0 1 1 0 1 1 
0 0 0 1 0 1 1 1 
0 1 1 0 1 0 1 1 
0 0 1 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 1 0 0 1 1 1 2 
0 1 1 1 1 2 1 2 

0 0 0 1 0 0 0 0 
0 1 1 0 1 0 1 1 
0 1 1 0 1 1 0 1 
1 0 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 0 1 1 1 1 1 2 
0 1 0 1 1 1 1 2 
0 1 1 1 1 2 2 2 

0 0 0 0 1 0 0 0 
0 1 0 1 1 1 1 1 
0 0 1 1 1 1 1 1 
0 1 1 1 1 1 1 1 
1 1 1 1 1 1 1 2 
0 1 1 1 1 2 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 2 2 2 3 

0 0 0 0 0 1 0 0 
0 1 1 1 1 1 1 1 
0 1 0 0 1 1 1 2 
0 1 0 1 1 1 1 2 
0 1 1 1 1 2 1 2 
1 1 1 1 2 1 2 2 
0 1 1 1 1 2 2 2 
0 1 2 2 2 2 2 3 

0 0 0 0 0 0 1 0 
0 0 1 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 0 1 1 1 1 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 2 2 
1 1 1 1 2 2 1 2 
0 2 1 2 2 2 2 3 

0 0 0 0 0 0 0 1 
0 1 1 1 1 2 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 2 2 
0 1 1 1 2 2 2 3 
0 2 1 2 2 2 2 3 
0 1 2 2 2 2 2 3 
1 2 2 2 3 3 3 4 



Right action: 

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 1 0 1 1 
0 0 0 1 0 1 1 1 
0 1 1 0 1 0 1 1 
0 1 0 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 1 1 1 2 1 2 

0 0 1 0 0 0 0 0 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 0 1 
0 1 1 0 1 1 0 1 
0 0 1 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 2 2 

0 0 0 1 0 0 0 0 
0 1 1 0 1 0 1 1 
0 1 1 0 1 1 0 1 
1 0 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 0 1 1 1 1 1 2 
0 1 0 1 1 1 1 2 
0 1 1 1 1 2 2 2 

0 0 0 0 1 0 0 0 
0 0 1 1 1 1 1 1 
0 1 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
1 1 1 1 1 1 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 1 2 
0 1 1 1 2 2 2 3 

0 0 0 0 0 1 0 0 
0 1 1 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 0 1 1 1 1 1 2 
0 1 1 1 1 2 1 2 
0 1 1 1 1 2 2 2 
1 1 1 1 2 1 2 2 
0 2 1 2 2 2 2 3 

0 0 0 0 0 0 1 0 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 0 1 1 1 1 2 
0 1 1 1 1 1 2 2 
1 1 1 1 2 2 1 2 
0 1 1 1 1 2 2 2 
0 1 2 2 2 2 2 3 

0 0 0 0 0 0 0 1 
0 1 1 1 1 2 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 2 2 
0 1 1 1 2 2 2 3 
0 2 1 2 2 2 2 3 
0 1 2 2 2 2 2 3 
1 2 2 2 3 3 3 4 




Bimodule: 2

Number of objects: 8

Left action: 

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 1 1 0 1 
0 0 0 1 0 1 1 1 
0 1 1 0 1 1 0 1 
0 1 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 1 1 1 1 1 2 2 

0 0 1 0 0 0 0 0 
0 0 0 1 0 1 1 1 
1 0 0 1 1 0 1 1 
0 1 1 0 1 0 1 1 
0 0 1 1 1 1 1 1 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 1 1 1 2 1 2 

0 0 0 1 0 0 0 0 
0 1 1 0 1 1 0 1 
0 1 1 0 1 0 1 1 
1 0 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 1 0 1 1 1 1 2 
0 0 1 1 1 1 1 2 
0 1 1 1 1 2 2 2 

0 0 0 0 1 0 0 0 
0 0 1 1 1 1 1 1 
0 1 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
1 1 1 1 1 1 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 1 2 
0 1 1 1 2 2 2 3 

0 0 0 0 0 1 0 0 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 0 1 1 1 1 2 
0 1 1 1 1 2 1 2 
0 1 1 1 1 2 2 2 
1 1 1 1 2 1 2 2 
0 1 2 2 2 2 2 3 

0 0 0 0 0 0 1 0 
0 1 1 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 0 1 1 1 1 1 2 
0 1 1 1 1 1 2 2 
1 1 1 1 2 2 1 2 
0 1 1 1 1 2 2 2 
0 2 1 2 2 2 2 3 

0 0 0 0 0 0 0 1 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 1 2 
0 1 1 1 1 2 2 2 
0 1 1 1 2 2 2 3 
0 1 2 2 2 2 2 3 
0 2 1 2 2 2 2 3 
1 2 2 2 3 3 3 4 



Right action: 

1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 1 0 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 0 1 

0 1 0 0 0 0 0 0 
1 0 0 1 1 0 1 1 
0 0 0 1 0 1 1 1 
0 1 1 0 1 0 1 1 
0 1 0 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 1 1 1 2 1 2 

0 0 1 0 0 0 0 0 
0 0 0 1 0 1 1 1 
1 0 0 1 1 1 0 1 
0 1 1 0 1 1 0 1 
0 0 1 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 2 2 

0 0 0 1 0 0 0 0 
0 1 1 0 1 0 1 1 
0 1 1 0 1 1 0 1 
1 0 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
0 0 1 1 1 1 1 2 
0 1 0 1 1 1 1 2 
0 1 1 1 1 2 2 2 

0 0 0 0 1 0 0 0 
0 0 1 1 1 1 1 1 
0 1 0 1 1 1 1 1 
0 1 1 1 1 1 1 1 
1 1 1 1 1 1 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 1 2 
0 1 1 1 2 2 2 3 

0 0 0 0 0 1 0 0 
0 1 1 1 1 1 1 1 
0 0 1 0 1 1 1 2 
0 0 1 1 1 1 1 2 
0 1 1 1 1 2 1 2 
0 1 1 1 1 2 2 2 
1 1 1 1 2 1 2 2 
0 2 1 2 2 2 2 3 

0 0 0 0 0 0 1 0 
0 1 0 0 1 1 1 2 
0 1 1 1 1 1 1 1 
0 1 0 1 1 1 1 2 
0 1 1 1 1 1 2 2 
1 1 1 1 2 2 1 2 
0 1 1 1 1 2 2 2 
0 1 2 2 2 2 2 3 

0 0 0 0 0 0 0 1 
0 1 1 1 1 2 1 2 
0 1 1 1 1 1 2 2 
0 1 1 1 1 2 2 2 
0 1 1 1 2 2 2 3 
0 2 1 2 2 2 2 3 
0 1 2 2 2 2 2 3 
1 2 2 2 3 3 3 4 

